The chemistry of the most metal-rich damped Lyman $\alpha$ systems at z$\sim2$ II. Context with the Local Group

Using our sample of the most metal-rich damped Lyman $\alpha$ systems (DLAs) at z$\sim2$, and two literature compilations of chemical abundances in 341 DLAs and 2818 stars, we present an analysis of the chemical composition of DLAs in the context of the Local Group. The metal-rich sample of DLAs at z$\sim2$ probes metallicities as high as the Galactic disc and the most metal-rich dwarf spheroidals (dSphs), permitting an analysis of many elements typically observed in DLAs (Fe, Zn, Cr, Mn, Si, and S) in comparison to stellar abundances observed in the Galaxy and its satellites (in particular dSphs). Our main conclusions are: (1) non-solar [Zn/Fe] abundances in metal-poor Galactic stars and in dSphs over the full metallicity range probed by DLAs, suggest that Zn is not a simple proxy for Fe in DLAs and therefore not a suitable indicator of dust depletion. After correcting for dust depletion, the majority of DLAs have subsolar [Zn/Fe] similar to dSphs; (2) at [Fe/H]$\sim-0.5$, a constant [Mn/Fe]$\sim-0.5$ and near-solar [$\alpha$/Fe] (requiring an assumption about dust depletion) are in better agreement with dwarf galaxies than Galactic disc stars; (3) [$\alpha$/Zn] is usually solar or subsolar in DLAs. However, although low ratios of [$\alpha$/Fe] are usually considered more `dwarf-like' than `Milky Way-like', subsolar [Zn/Fe] in Local Group dwarfs leads to supersolar [$\alpha$/Zn] in the dSphs, in contrast with the DLAs. Therefore, whilst DLAs exhibit some similarities with the Local Group dwarf population, there are also notable differences.

==> tb_DLAlit.dat <==
#Berg et al.: The chemistry of the most metal-rich DLAs at z~2 II - Context with the Local Group
#
#DLA literature compilation (Table A.1)
#
#NOTE: No column densities are flagged with -99 values. Literature references follow the table.
#
#NOTE: MRDLA sample column densities from Berg et al. 2013 (MNRAS, 434, 2892),
#Berg et al. 2015 (PASP, 127,167; Paper I), and this paper are included for convinence.
#
#QSO	z_emission	z_absorption	logN(HI)	elogN(HI)	logN(NI)	elogN(NI)	logN(OI)	elogN(OI)	logN(MgI)	elogN(MgI)	logN(MgII)	elogN(MgII)	logN(AlII)	elogN(AlII)	logN(AlIII)	elogN(AlIII)	logN(SiII)	elogN(SiII)	logN(SII)	elogN(SII)	logN(CaII)	elogN(CaII)	logN(TiII)	elogN(TiII)	logN(CrII)	elogN(CrII)	logN(MnII)	elogN(MnII)	logN(FeII)	elogN(FeII)	logN(CoII)	elogN(CoII)	logN(NiII)	elogN(NiII)	logN(ZnII)	elogN(ZnII)	References
SDSSJ1616+4154	0.44	0.3211	20.60	0.20	>15.35	0.0	>15.45	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>15.08	0.0	15.37	0.11	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.02	0.05	-99	0.0	-99	0.0	-99	0.0	97,98
SDSSJ1009+0713	0.46	0.1140	20.68	0.10	15.11	0.10	>16.00	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>15.00	0.0	15.25	0.00	-99	0.0	12.70	0.03	-99	0.0	-99	0.0	15.29	0.17	-99	0.0	13.93	0.18	-99	0.0	73
SDSSJ1619+3342	0.47	0.0963	20.55	0.10	14.64	0.12	>14.80	0.0	12.49	0.14	-99	0.0	-99	0.0	-99	0.0	>13.93	0.0	15.08	0.09	12.42	0.02	11.90	0.04	-99	0.0	-99	0.0	14.38	0.15	-99	0.0	<13.53	0.0	-99	0.0	97,98
Q0738+313	0.63	0.2210	20.90	0.09	-99	0.0	-99	0.0	12.00	0.10	>13.30	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	11.91	0.03	<11.48	0.0	13.11	0.24	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<12.83	0.0	60,81,100
Q0738+313	0.63	0.0912	21.18	0.06	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.32	0.02	12.53	0.10	13.28	0.22	-99	0.0	15.02	0.15	-99	0.0	-99	0.0	<12.66	0.0	60,81
Q2353-0028	0.76	0.6043	21.54	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.40	0.17	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.25	0.29	78
Q1328+307	0.85	0.6920	21.25	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.50	0.10	-99	0.0	13.30	0.10	<12.59	0.0	14.98	0.10	-99	0.0	-99	0.0	12.72	0.10	7,9,31
SBS1543+393	0.87	0.0090	20.42	0.04	-99	0.0	>16.20	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>15.10	0.0	15.19	0.04	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<13.83	0.0	-99	0.0	52
3C336	0.93	0.6560	20.36	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<12.42	0.0	14.59	0.11	-99	0.0	-99	0.0	-99	0.0	6,15,31
AO0235+164	0.94	0.5241	21.70	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.30	0.40	-99	0.0	-99	0.0	-99	0.0	83
Q0827+243	0.94	0.5247	20.30	0.05	-99	0.0	-99	0.0	12.69	0.02	>14.59	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<11.76	0.0	<13.42	0.0	-99	0.0	14.59	0.02	-99	0.0	-99	0.0	<12.80	0.0	60,100
Q1715+4606	0.99	0.6511	20.44	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<13.54	0.0	-99	0.0	14.94	0.03	-99	0.0	-99	0.0	<12.87	0.0	60
Q1137+3907	1.02	0.7195	21.10	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.71	0.20	-99	0.0	15.45	0.05	-99	0.0	-99	0.0	13.43	0.05	60
Q0253+0107	1.03	0.6316	20.78	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<13.69	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<13.06	0.0	78
PKS1229-021	1.04	0.3950	20.75	0.07	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.30	0.10	-99	0.0	-99	0.0	13.48	0.10	<14.95	0.0	-99	0.0	13.70	0.10	12.92	0.10	9
Q1733+5533	1.07	0.9981	20.70	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.13	0.05	15.48	0.06	-99	0.0	-99	0.0	-99	0.0	<12.79	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<12.11	0.0	60,78
Q1127-145	1.18	0.3127	21.70	0.08	-99	0.0	-99	0.0	13.19	0.03	>14.35	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.70	0.03	-99	0.0	-99	0.0	13.26	0.03	>15.16	0.0	-99	0.0	-99	0.0	13.53	0.13	100
J1431+3952	1.22	0.6019	21.20	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.70	0.15	13.53	0.18	13.07	0.14	15.15	0.11	-99	0.0	-99	0.0	13.03	0.19	94
Q1225+0035	1.23	0.7731	21.38	0.11	-99	0.0	-99	0.0	12.85	0.06	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.99	0.11	-99	0.0	15.69	0.03	-99	0.0	-99	0.0	<13.01	0.0	60,78
J2328+0022	1.31	0.6520	20.32	0.07	-99	0.0	-99	0.0	12.83	0.01	>14.91	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.43	0.03	-99	0.0	13.35	0.19	12.84	0.02	14.84	0.01	-99	0.0	-99	0.0	12.43	0.15	61
Q0454+039	1.34	0.8590	20.69	0.06	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.45	0.08	-99	0.0	-99	0.0	-99	0.0	13.49	0.06	12.91	0.06	-99	0.0	-99	0.0	-99	0.0	12.33	0.08	14
J0256+0110	1.35	0.7250	20.70	0.16	-99	0.0	-99	0.0	12.97	0.01	>14.83	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.27	0.05	13.81	0.05	13.24	0.02	15.13	0.30	-99	0.0	-99	0.0	13.19	0.04	61
Q1712+5559	1.36	1.2095	20.72	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<12.86	0.0	-99	0.0	>14.54	0.0	-99	0.0	-99	0.0	<12.19	0.0	60
B0105−008	1.37	1.3708	21.70	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>15.85	0.0	-99	0.0	-99	0.0	13.00	0.20	13.92	0.03	13.29	0.04	15.59	0.03	-99	0.0	14.25	0.04	12.93	0.04	94
Q0139-0023	1.38	0.6825	20.60	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<13.66	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<13.15	0.0	78
Q1323-0021	1.39	0.7156	20.54	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.70	0.18	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.29	0.21	78
J1107+0048	1.39	0.7400	21.00	0.05	-99	0.0	-99	0.0	12.94	0.01	>14.73	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.84	0.06	13.27	0.03	15.53	0.02	-99	0.0	-99	0.0	13.06	0.15	61,78
Q1010+0003	1.40	1.2651	21.52	0.07	-99	0.0	<20.03	0.0	12.67	0.05	-99	0.0	-99	0.0	12.67	0.10	15.87	0.06	-99	0.0	-99	0.0	-99	0.0	13.54	0.07	13.23	0.11	15.26	0.05	-99	0.0	14.20	0.07	12.96	0.06	60,78,84,85,109
Q0302-223	1.41	1.0090	20.36	0.11	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.18	0.06	-99	0.0	-99	0.0	-99	0.0	13.08	0.06	12.57	0.06	14.67	0.05	-99	0.0	13.57	0.06	12.45	0.06	14
Q1727+5302	1.44	1.0312	21.41	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.51	0.01	-99	0.0	-99	0.0	-99	0.0	13.33	0.11	13.05	0.02	14.81	0.01	-99	0.0	-99	0.0	12.76	0.24	48,78
Q1727+5302	1.44	0.9448	21.16	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.91	0.08	-99	0.0	-99	0.0	-99	0.0	13.59	0.11	13.51	0.01	15.29	0.01	-99	0.0	-99	0.0	13.25	0.11	48,78
Q0952+179	1.48	0.2378	21.32	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.32	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<12.93	0.0	81,100
Q1224+0037	1.48	1.2346	20.88	0.05	-99	0.0	-99	0.0	12.34	0.04	>14.86	0.0	>13.62	0.0	13.13	0.04	15.10	0.07	-99	0.0	-99	0.0	-99	0.0	13.12	0.09	<12.14	0.0	>15.11	0.0	-99	0.0	-99	0.0	<11.89	0.0	67
Q2149+212	1.54	0.9111	20.70	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<12.78	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<12.40	0.0	78
HE0512m3329B	1.57	0.9313	20.47	0.08	-99	0.0	-99	0.0	>12.95	0.0	>13.90	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.02	0.01	>14.65	0.0	-99	0.0	-99	0.0	-99	0.0	49
HE0512-3329A	1.57	0.9313	20.49	0.08	-99	0.0	-99	0.0	13.01	0.02	>14.11	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.58	0.03	14.47	0.06	-99	0.0	-99	0.0	-99	0.0	49
B2355−106	1.64	1.1730	21.00	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.42	0.13	-99	0.0	-99	0.0	<12.90	0.0	<13.20	0.0	12.91	0.10	15.08	0.10	-99	0.0	14.17	0.12	12.76	0.17	94
J1623+0718	1.65	1.3357	21.35	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.78	0.05	-99	0.0	-99	0.0	<12.54	0.0	13.55	0.06	13.06	0.06	15.28	0.05	-99	0.0	14.11	0.07	12.91	0.09	94
Q1007+0042	1.68	1.0373	21.15	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.55	0.08	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.27	0.04	78
HE0515-4414	1.71	1.1500	20.45	0.15	-99	0.0	-99	0.0	-99	0.0	>15.15	0.0	>15.40	0.0	-99	0.0	14.74	0.18	-99	0.0	12.60	0.27	<11.70	0.0	-99	0.0	11.93	0.11	14.31	0.20	-99	0.0	<12.52	0.0	12.11	0.04	16
J0927+1543	1.80	1.7311	0.00	0.00	<18.94	0.0	<18.97	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.99	0.05	<15.86	0.0	-99	0.0	-99	0.0	13.83	0.05	-99	0.0	15.14	0.24	-99	0.0	14.17	0.05	13.38	0.05	84,85,109
Q0021+0104A	1.83	1.5756	20.48	0.15	-99	0.0	-99	0.0	12.61	0.03	>14.57	0.0	-99	0.0	12.26	0.08	14.88	0.03	-99	0.0	-99	0.0	-99	0.0	<12.58	0.0	<11.90	0.0	14.61	0.00	-99	0.0	-99	0.0	<11.95	0.0	74
J1106+1044	1.86	1.8185	20.50	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>15.22	0.0	15.33	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>15.15	0.0	-99	0.0	13.97	0.05	-99	0.0	84,85,109
J1142+0701	1.87	1.8407	21.50	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	16.15	0.13	-99	0.0	-99	0.0	-99	0.0	13.70	0.05	-99	0.0	15.47	0.05	-99	0.0	14.01	0.05	13.29	0.05	84,85,109
J0044+0018	1.87	1.7250	20.35	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.34	0.05	15.27	0.05	-99	0.0	-99	0.0	<13.04	0.0	-99	0.0	>14.77	0.0	-99	0.0	13.89	0.05	<12.61	0.0	84,85,109
J1313+1441	1.88	1.7948	0.00	0.00	<18.16	0.0	<18.19	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	16.12	0.05	>15.75	0.0	-99	0.0	-99	0.0	13.61	0.05	-99	0.0	15.55	0.05	-99	0.0	14.27	0.05	13.30	0.05	84,85,109
Q0948+433	1.89	1.2330	21.62	0.06	-99	0.0	-99	0.0	13.07	0.04	>14.31	0.0	-99	0.0	13.11	0.06	>16.15	0.0	-99	0.0	-99	0.0	13.34	0.07	13.90	0.01	13.30	0.01	15.56	0.01	13.02	0.12	-99	0.0	13.15	0.01	53
J0927+5823	1.91	1.6352	20.40	0.25	<18.30	0.0	<18.33	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.72	0.05	15.61	0.05	-99	0.0	<12.63	0.0	13.54	0.02	-99	0.0	>15.27	0.0	-99	0.0	14.39	0.05	13.29	0.05	84,85,109
J1335+0824	1.91	1.8560	20.65	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.73	0.05	15.29	0.05	-99	0.0	-99	0.0	13.81	0.05	13.70	0.10	>15.17	0.0	-99	0.0	14.20	0.05	-99	0.0	84,85,109
J1056+1208	1.92	1.6095	21.45	0.15	<18.17	0.0	<18.20	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	16.48	0.09	>16.15	0.0	-99	0.0	<13.26	0.0	14.04	0.05	-99	0.0	15.81	0.05	-99	0.0	14.69	0.05	13.76	0.05	84,85,109
Q0151+0448	1.92	1.9343	20.36	0.10	-99	0.0	>14.84	0.0	-99	0.0	-99	0.0	12.57	0.05	-99	0.0	14.01	0.05	<13.47	0.0	-99	0.0	-99	0.0	<12.45	0.0	-99	0.0	13.70	0.01	-99	0.0	-99	0.0	<11.81	0.0	80,99
J1310+5424	1.93	1.8007	21.45	0.15	<18.36	0.0	<18.39	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	16.44	0.05	>16.05	0.0	-99	0.0	<12.76	0.0	13.99	0.05	-99	0.0	15.64	0.05	-99	0.0	14.45	0.05	13.57	0.05	84,85,109
Q1501+0019	1.93	1.4832	20.85	0.13	-99	0.0	-99	0.0	12.92	0.05	-99	0.0	-99	0.0	13.35	0.01	15.71	0.02	-99	0.0	-99	0.0	-99	0.0	13.40	0.09	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.93	0.06	60
Q0935+417	1.94	1.3730	20.52	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.50	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.18	0.05	12.45	0.08	14.82	0.10	-99	0.0	-99	0.0	12.26	0.02	2,7,17
J0008-0958	1.95	1.7675	20.85	0.15	-99	0.0	<18.03	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	16.04	0.05	15.84	0.05	-99	0.0	<12.34	0.0	13.91	0.05	<13.44	0.0	15.62	0.05	-99	0.0	14.46	0.05	13.31	0.05	84,85,109
J1454+0941	1.95	1.7884	20.50	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.47	0.05	15.25	0.06	-99	0.0	-99	0.0	13.30	0.09	-99	0.0	15.02	0.12	-99	0.0	13.89	0.05	12.72	0.05	84,85,109
SDSS1435+0420	1.95	1.6559	21.25	0.15	-99	0.0	-99	0.0	13.01	0.03	>14.68	0.0	>13.91	0.0	13.89	0.10	15.92	0.07	-99	0.0	-99	0.0	13.24	0.04	13.72	0.13	13.49	0.03	15.70	0.07	-99	0.0	<14.22	0.0	<13.21	0.0	55
J0958+0145	1.96	1.9275	20.40	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.84	0.06	14.44	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.23	0.05	-99	0.0	13.37	0.07	<12.00	0.0	84,85,109
J1629+0913	1.99	1.9023	20.80	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.32	0.06	15.24	0.05	-99	0.0	-99	0.0	<13.21	0.0	-99	0.0	>14.93	0.0	-99	0.0	13.98	0.07	12.68	0.08	84,85,109
Q1157+014	1.99	1.9440	21.70	0.10	>15.29	0.0	<18.00	0.0	-99	0.0	15.99	0.04	>15.01	0.0	-99	0.0	15.95	0.05	>15.16	0.0	-99	0.0	12.98	0.02	13.82	0.05	<13.26	0.0	15.49	0.05	13.10	0.13	14.20	0.05	13.11	0.06	18,54,66,84,85,109
Q1354+258	2.01	1.4200	21.54	0.06	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.36	0.08	-99	0.0	-99	0.0	-99	0.0	13.42	0.06	12.75	0.06	15.01	0.04	-99	0.0	13.11	0.08	12.59	0.08	11
J1417+4132	2.02	1.9509	21.45	0.25	<18.09	0.0	17.98	0.07	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>16.42	0.0	>15.80	0.0	-99	0.0	-99	0.0	14.04	0.05	-99	0.0	15.58	0.05	-99	0.0	14.55	0.05	13.55	0.05	84,85,109
J0815+1037	2.02	1.8462	20.30	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.38	0.45	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.87	0.0	-99	0.0	13.74	0.12	-99	0.0	84,85,109
J1042+0628	2.04	1.9429	20.70	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.40	0.08	15.08	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.00	0.15	-99	0.0	<13.78	0.0	-99	0.0	84,85,109
J1552+4910	2.04	1.9599	0.00	0.00	<17.93	0.0	<17.96	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.98	0.05	15.34	0.05	-99	0.0	-99	0.0	13.74	0.05	13.39	0.05	15.47	0.05	-99	0.0	14.24	0.05	12.93	0.05	84,85,109
J1524+1030	2.06	1.9409	0.00	0.00	<18.02	0.0	<18.05	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>16.24	0.0	>15.63	0.0	-99	0.0	-99	0.0	13.57	0.05	-99	0.0	15.44	0.05	-99	0.0	14.29	0.05	>13.53	0.0	84,85,109
J0233+0103	2.06	1.7850	20.60	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.77	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.62	0.05	-99	0.0	13.61	0.11	-99	0.0	84,85,109
J1305+0924	2.06	2.0184	20.40	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.75	0.05	15.39	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.21	0.14	-99	0.0	14.36	0.05	-99	0.0	84,85,109
Q1331+17	2.08	1.7760	21.14	0.08	<15.23	0.0	-99	0.0	-99	0.0	15.53	0.14	>13.74	0.0	-99	0.0	15.30	0.01	15.08	0.11	-99	0.0	<11.34	0.0	12.95	0.03	12.50	0.03	14.63	0.03	-99	0.0	13.44	0.08	12.54	0.02	13,23,30,46
Q0013-004	2.08	1.9730	20.83	0.05	-99	0.0	-99	0.0	12.99	0.01	>14.95	0.0	>14.06	0.0	13.67	0.03	15.43	0.02	15.28	0.04	-99	0.0	13.49	0.08	12.99	0.03	12.36	0.05	14.81	0.03	-99	0.0	13.16	0.06	12.74	0.05	1,20,33,51,55
LBQS1242+0006	2.08	1.8240	20.45	0.10	>14.20	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.76	0.11	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	106
J2340-00	2.09	2.0540	20.35	0.15	-99	0.0	<17.56	0.0	-99	0.0	-99	0.0	>13.75	0.0	13.17	0.01	15.23	0.05	14.95	0.05	-99	0.0	<11.90	0.0	<12.90	0.0	-99	0.0	14.98	0.05	-99	0.0	13.81	0.05	12.63	0.07	64,84,85,109
Q1755+578	2.11	1.9711	21.40	0.15	<17.85	0.0	<17.88	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	16.58	0.05	>16.12	0.0	-99	0.0	<12.21	0.0	14.09	0.05	13.83	0.05	15.79	0.05	-99	0.0	14.75	0.05	13.85	0.05	84,85,109
J1509+1113	2.11	2.0283	21.30	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	16.04	0.05	15.69	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.48	0.07	-99	0.0	14.41	0.05	-99	0.0	84,85,109
J1049-0110	2.12	1.6576	20.35	0.15	<18.08	0.0	<18.11	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.80	0.05	15.47	0.05	-99	0.0	<12.52	0.0	13.49	0.05	-99	0.0	15.17	0.05	-99	0.0	14.25	0.05	13.14	0.05	84,85,109
SDSS1249-0233	2.12	1.7806	21.45	0.15	-99	0.0	<18.23	0.0	12.83	0.02	>14.49	0.0	>13.71	0.0	13.30	0.05	>15.11	0.0	15.53	0.05	-99	0.0	13.06	0.10	13.91	0.02	13.19	0.02	15.47	0.02	-99	0.0	14.29	0.05	13.15	0.05	55,84,85,109
J1024+0600	2.13	1.8950	20.60	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.81	0.05	15.45	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.27	0.08	-99	0.0	13.98	0.05	-99	0.0	84,85,109
Q0010-002	2.15	2.0250	20.95	0.10	>14.80	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.31	0.04	14.96	0.04	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.18	0.03	-99	0.0	-99	0.0	12.19	0.05	51,59,70,106
Q2230+025	2.15	1.8640	20.83	0.05	15.02	0.06	<18.55	0.0	-99	0.0	<15.61	0.0	-99	0.0	-99	0.0	15.65	0.05	15.29	0.05	-99	0.0	12.68	0.09	13.40	0.05	13.03	0.03	15.19	0.05	-99	0.0	14.13	0.05	12.80	0.05	13,23,24,54,66,84,85,109
Q2222-3939	2.18	2.1540	20.85	0.10	14.34	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>15.04	0.0	14.08	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.42	0.03	-99	0.0	-99	0.0	-99	0.0	70,106
Q2228-3954	2.21	2.0950	21.20	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.17	0.02	-99	0.0	-99	0.0	12.51	0.06	70
Q0425-5214	2.25	2.2240	20.30	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.07	0.03	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.96	0.03	-99	0.0	-99	0.0	-99	0.0	70
Q0450-13	2.25	2.0670	20.53	0.08	13.64	0.05	>15.86	0.0	-99	0.0	15.59	0.04	13.88	0.08	13.12	0.03	14.68	0.04	14.29	0.06	-99	0.0	-99	0.0	12.50	0.09	-99	0.0	14.29	0.02	-99	0.0	13.49	0.13	<11.60	0.0	54
Q0049-2820	2.26	2.0710	20.45	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.70	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.50	0.02	-99	0.0	-99	0.0	-99	0.0	70
Q0254-4025	2.28	2.0460	20.45	0.08	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.10	0.04	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.17	0.01	-99	0.0	-99	0.0	-99	0.0	70
Q0421-2624	2.28	2.1570	20.65	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.35	0.01	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.97	0.01	-99	0.0	-99	0.0	-99	0.0	70
Q0458-0203	2.29	2.0400	21.65	0.09	-99	0.0	<18.52	0.0	13.12	0.03	-99	0.0	>13.72	0.0	13.33	0.02	16.04	0.05	-99	0.0	-99	0.0	<12.49	0.0	13.76	0.05	-99	0.0	15.38	0.05	<13.09	0.0	14.18	0.05	13.13	0.05	13,23,24,84,85,109
HE1104-1805	2.31	1.6620	20.85	0.01	15.04	0.16	16.80	0.20	12.41	0.09	>15.46	0.0	14.56	0.15	13.06	0.02	15.38	0.02	-99	0.0	-99	0.0	12.28	0.07	13.07	0.01	12.77	0.14	14.77	0.02	-99	0.0	13.42	0.03	12.48	0.01	12
Q0551-366	2.32	1.9620	20.50	0.08	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.62	0.06	15.38	0.11	-99	0.0	-99	0.0	13.27	0.06	13.11	0.05	15.05	0.05	-99	0.0	14.08	0.06	13.02	0.05	32
Q0300-3152	2.37	2.1790	20.80	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.20	0.03	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.21	0.02	-99	0.0	-99	0.0	-99	0.0	70
B1230-101	2.39	1.9310	20.48	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.67	0.04	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.94	0.05	50
HE1122-1649	2.40	0.6800	20.45	0.05	<14.50	0.0	<17.00	0.0	-99	0.0	>14.71	0.0	14.14	0.11	-99	0.0	15.36	0.12	-99	0.0	-99	0.0	11.70	0.28	-99	0.0	11.92	0.14	14.55	0.01	-99	0.0	<13.65	0.0	<11.76	0.0	16,31
J0035−0918	2.41	2.3400	20.55	0.10	13.48	0.03	14.55	0.14	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.37	0.06	<13.13	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.07	0.04	-99	0.0	-99	0.0	-99	0.0	107
J0035-0918	2.42	2.3400	20.55	0.10	13.51	0.06	14.96	0.00	-99	0.0	-99	0.0	11.73	0.05	-99	0.0	13.41	0.04	<13.08	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.98	0.07	-99	0.0	-99	0.0	-99	0.0	76
Q0149+33	2.43	2.1410	20.50	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.94	0.02	12.54	0.04	14.57	0.05	<14.80	0.0	-99	0.0	<12.17	0.0	12.72	0.04	-99	0.0	14.20	0.02	-99	0.0	13.17	0.04	11.50	0.10	13,20,23
SDSS1042+0117	2.44	2.2668	20.75	0.15	-99	0.0	>15.46	0.0	12.92	0.09	>14.38	0.0	>13.83	0.0	13.41	0.07	15.47	0.09	-99	0.0	-99	0.0	<13.71	0.0	13.48	0.09	<12.89	0.0	15.08	0.13	-99	0.0	13.99	0.12	<12.74	0.0	55
B2314-409	2.45	1.8573	20.90	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.41	0.10	15.10	0.15	-99	0.0	-99	0.0	13.38	0.08	-99	0.0	15.08	0.10	-99	0.0	13.84	0.08	12.52	0.10	26
Q2311-3721	2.48	2.1820	20.55	0.07	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.54	0.04	-99	0.0	-99	0.0	-99	0.0	<12.53	0.0	-99	0.0	14.22	0.03	-99	0.0	-99	0.0	<11.82	0.0	50,64
Q0039-3354	2.48	2.2240	20.60	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.85	0.04	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.41	0.04	-99	0.0	-99	0.0	-99	0.0	70
Q0027-1836	2.48	2.4020	21.75	0.10	15.25	0.08	-99	0.0	12.58	0.04	16.00	0.04	-99	0.0	-99	0.0	15.67	0.03	15.23	0.02	-99	0.0	12.61	0.06	13.37	0.01	12.84	0.03	14.97	0.02	-99	0.0	13.70	0.02	12.79	0.02	62,70
Q0201+365	2.49	2.4630	20.38	0.05	>15.00	0.0	-99	0.0	-99	0.0	-99	0.0	>14.13	0.0	13.60	0.01	15.53	0.01	15.29	0.01	-99	0.0	<12.03	0.0	13.25	0.03	-99	0.0	15.01	0.01	<12.96	0.0	14.02	0.01	12.47	0.05	5,7,23,35,84
J0058+0115	2.49	2.0095	21.10	0.15	<17.86	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>15.55	0.0	15.40	0.05	-99	0.0	<12.29	0.0	13.54	0.05	-99	0.0	15.18	0.05	-99	0.0	14.16	0.05	12.95	0.05	84,85,109
B0841+129	2.50	1.8640	21.00	0.10	<14.56	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>15.04	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	106
Q0841+12	2.50	2.3750	20.99	0.08	14.60	0.01	>16.05	0.0	-99	0.0	15.13	0.10	>13.72	0.0	-99	0.0	15.21	0.04	14.69	0.05	-99	0.0	-99	0.0	13.07	0.02	12.50	0.02	14.76	0.01	-99	0.0	13.53	0.05	12.10	0.02	18,23,40,54,66
Q0841+129	2.50	1.8640	21.00	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.69	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	59
Q0841+12	2.50	2.4760	20.78	0.08	13.94	0.08	16.15	0.10	-99	0.0	14.99	0.15	>13.37	0.0	-99	0.0	14.99	0.03	14.48	0.10	-99	0.0	-99	0.0	12.89	0.06	12.33	0.15	14.50	0.03	-99	0.0	13.19	0.09	11.69	0.10	13,18,23,24,40,54,66,69
Q2343+12	2.51	2.4310	20.34	0.10	14.65	0.19	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.29	0.03	15.29	0.04	-99	0.0	-99	0.0	-99	0.0	12.80	0.03	12.27	0.04	14.66	0.03	-99	0.0	-99	0.0	12.24	0.03	24,30,46
B1055-301	2.52	1.9030	21.54	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.61	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.91	0.03	50
Q0933+733	2.52	1.4790	21.62	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.37	0.0	12.61	0.06	>15.56	0.0	-99	0.0	-99	0.0	<12.43	0.0	13.56	0.01	12.96	0.01	15.19	0.01	<12.97	0.0	13.92	0.01	12.71	0.02	53
J0234−0751	2.54	2.3180	20.90	0.10	14.23	0.03	>14.25	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.32	0.09	14.18	0.03	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.18	0.03	-99	0.0	-99	0.0	-99	0.0	107
Q1210+17	2.54	1.8920	20.63	0.08	14.71	0.09	-99	0.0	-99	0.0	<15.51	0.0	>14.94	0.0	-99	0.0	15.33	0.03	14.96	0.02	-99	0.0	12.34	0.08	13.28	0.03	12.72	0.01	15.01	0.03	-99	0.0	13.67	0.06	12.40	0.05	23,54,66
SDSS2059-0529	2.54	2.2100	20.80	0.20	-99	0.0	-99	0.0	12.78	0.04	>14.50	0.0	>13.72	0.0	13.30	0.08	15.36	0.10	-99	0.0	-99	0.0	<13.40	0.0	13.55	0.12	<12.90	0.0	15.00	0.11	-99	0.0	13.88	0.11	12.94	0.11	55
J1541+3153	2.55	2.4435	20.95	0.10	-99	0.0	>14.92	0.0	-99	0.0	-99	0.0	12.51	0.10	12.51	0.04	14.97	0.04	-99	0.0	-99	0.0	-99	0.0	12.61	0.14	-99	0.0	14.50	0.11	-99	0.0	13.10	0.08	12.03	0.11	103
J2321+1421	2.55	2.5731	20.70	0.05	-99	0.0	>15.10	0.0	-99	0.0	-99	0.0	12.99	0.02	-99	0.0	14.45	0.04	<13.60	0.0	-99	0.0	-99	0.0	<12.57	0.0	-99	0.0	14.18	0.03	-99	0.0	-99	0.0	<11.84	0.0	80
Q2206-199	2.56	2.0760	20.43	0.04	12.79	0.05	15.05	0.03	-99	0.0	-99	0.0	12.18	0.01	11.59	0.04	13.65	0.01	-99	0.0	-99	0.0	-99	0.0	<11.91	0.0	-99	0.0	13.33	0.01	-99	0.0	<12.59	0.0	<11.20	0.0	8,23,24,39,71,89
Q2206-199	2.56	1.9200	20.65	0.07	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.07	0.0	13.88	0.01	15.80	0.01	-99	0.0	-99	0.0	12.77	0.04	13.64	0.01	-99	0.0	15.30	0.02	12.96	0.14	14.23	0.01	12.91	0.01	8,23,24,102
B0405-331	2.57	2.5690	20.60	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.71	0.00	-99	0.0	-99	0.0	-99	0.0	<13.32	0.0	-99	0.0	14.31	0.00	-99	0.0	-99	0.0	<12.74	0.0	50
J1238+3437	2.57	2.4714	20.80	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>12.84	0.0	<12.34	0.0	>14.28	0.0	13.91	0.11	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.06	0.03	-99	0.0	<13.49	0.0	-99	0.0	103
Q1232+082	2.57	2.3380	20.90	0.10	14.63	0.08	-99	0.0	13.19	0.09	15.44	0.09	-99	0.0	-99	0.0	15.24	0.11	14.83	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.68	0.08	-99	0.0	-99	0.0	12.71	0.11	19,25,40
J2036-0553	2.58	2.2803	21.20	0.15	14.87	0.03	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.04	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.68	0.11	-99	0.0	-99	0.0	-99	0.0	65
Q1215+33	2.61	1.9990	20.95	0.07	-99	0.0	>15.13	0.0	-99	0.0	-99	0.0	>13.36	0.0	12.77	0.19	15.03	0.03	<15.36	0.0	-99	0.0	-99	0.0	13.13	0.03	-99	0.0	14.75	0.05	<12.86	0.0	13.59	0.03	12.33	0.05	13,20,23,24
J2241+1225	2.63	2.4180	21.15	0.15	<17.95	0.0	<17.98	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.67	0.0	>15.01	0.0	-99	0.0	-99	0.0	-99	0.0	13.36	0.13	15.02	0.08	-99	0.0	13.81	0.05	-99	0.0	84,85,109
SDSSJ1558+4053	2.63	2.5530	20.30	0.04	12.66	0.07	14.54	0.04	-99	0.0	-99	0.0	11.92	0.06	-99	0.0	13.32	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.07	0.06	-99	0.0	-99	0.0	-99	0.0	71
J1435+5359	2.64	2.3427	21.05	0.10	14.67	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.13	0.02	14.78	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	65
Q0432-4401	2.65	2.3020	20.95	0.10	14.49	0.07	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.28	0.06	-99	0.0	-99	0.0	-99	0.0	13.11	0.07	-99	0.0	14.87	0.10	-99	0.0	-99	0.0	<12.20	0.0	50,70,106
Q0449-1645	2.68	1.0072	20.98	0.07	-99	0.0	-99	0.0	12.37	0.01	-99	0.0	-99	0.0	13.58	0.02	15.86	0.04	-99	0.0	-99	0.0	<11.47	0.0	13.47	0.02	12.91	0.03	15.09	0.01	13.51	0.07	-99	0.0	12.62	0.07	72
Q0100+13	2.69	2.3090	21.37	0.08	15.03	0.10	-99	0.0	-99	0.0	15.57	0.09	-99	0.0	-99	0.0	>14.72	0.0	15.09	0.06	-99	0.0	<12.21	0.0	13.37	0.01	-99	0.0	15.09	0.01	-99	0.0	13.87	0.01	12.47	0.01	13,30,46
Q0836+11	2.70	2.4650	20.58	0.10	-99	0.0	>15.48	0.0	-99	0.0	-99	0.0	-99	0.0	12.55	0.09	14.99	0.05	<14.66	0.0	-99	0.0	<12.54	0.0	<12.90	0.0	-99	0.0	14.68	0.01	<13.38	0.0	13.39	0.07	<12.12	0.0	23,35
FJ0812+32	2.70	2.0668	21.00	0.10	14.98	0.18	-99	0.0	-99	0.0	-99	0.0	>13.13	0.0	12.25	0.02	15.18	0.01	-99	0.0	-99	0.0	12.53	0.03	13.24	0.01	12.65	0.03	14.89	0.02	<12.31	0.0	13.62	0.01	12.21	0.02	64,65
FJ0812+32	2.70	2.6263	21.35	0.10	16.00	0.34	17.69	0.07	-99	0.0	16.24	0.01	>13.80	0.0	13.28	0.01	15.98	0.05	15.63	0.07	-99	0.0	12.90	0.06	13.36	0.05	<13.00	0.0	15.09	0.05	<12.68	0.0	13.89	0.05	13.15	0.05	43,64,84,85,109
UM673A	2.72	1.6260	20.70	0.10	14.97	0.25	-99	0.0	-99	0.0	-99	0.0	12.93	0.08	11.95	0.05	14.75	0.03	14.53	0.00	-99	0.0	<11.90	0.0	12.78	0.04	-99	0.0	14.59	0.03	-99	0.0	12.99	0.04	11.43	0.15	77
Q2344+12	2.76	2.5380	20.36	0.10	13.78	0.03	>15.03	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.18	0.01	<14.20	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.03	0.03	-99	0.0	<12.81	0.0	-99	0.0	23,35
J1241+4617	2.77	2.6674	20.70	0.10	-99	0.0	>14.62	0.0	-99	0.0	-99	0.0	12.55	0.03	-99	0.0	14.03	0.01	14.01	0.11	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.02	0.04	-99	0.0	-99	0.0	-99	0.0	103
SDSS1048+3911	2.77	2.2957	20.70	0.10	-99	0.0	>14.46	0.0	>13.43	0.0	-99	0.0	-99	0.0	12.70	0.30	13.90	0.30	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.70	0.20	-99	0.0	-99	0.0	-99	0.0	86
Q0528-2505	2.78	2.8120	21.20	0.04	<15.66	0.0	-99	0.0	-99	0.0	<15.88	0.0	>14.20	0.0	>14.07	0.0	16.01	0.03	15.56	0.02	-99	0.0	-99	0.0	13.65	0.12	-99	0.0	15.47	0.02	-99	0.0	13.89	0.03	13.27	0.03	3,40
Q0528-2505	2.78	2.1410	20.95	0.05	14.58	0.08	-99	0.0	-99	0.0	-99	0.0	>13.46	0.0	12.77	0.08	15.22	0.05	14.83	0.04	-99	0.0	-99	0.0	13.10	0.04	12.38	0.10	14.85	0.09	-99	0.0	13.22	0.06	12.25	0.03	3,40
Q0913+072	2.79	2.6180	20.34	0.04	12.29	0.12	14.63	0.01	-99	0.0	-99	0.0	11.78	0.03	<11.03	0.0	13.30	0.01	<13.92	0.0	-99	0.0	-99	0.0	<12.53	0.0	<12.27	0.0	12.99	0.01	-99	0.0	<12.17	0.0	<11.90	0.0	10,58,69,71
Q2359-02	2.80	2.0950	20.70	0.10	<14.70	0.0	-99	0.0	-99	0.0	-99	0.0	13.66	0.03	13.39	0.13	15.45	0.05	15.02	0.06	-99	0.0	12.33	0.06	12.75	0.09	-99	0.0	14.56	0.02	<12.83	0.0	13.14	0.05	12.55	0.04	13,23,24,56
Q2359-02	2.80	2.1540	20.35	0.10	13.79	0.15	-99	0.0	-99	0.0	-99	0.0	13.17	0.02	12.96	0.02	14.29	0.04	14.17	0.11	-99	0.0	-99	0.0	<12.95	0.0	-99	0.0	13.86	0.04	-99	0.0	<13.21	0.0	<11.90	0.0	13,23,24,56,106
Q0112+030	2.81	2.4230	20.90	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.23	0.06	14.79	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.85	0.01	-99	0.0	-99	0.0	-99	0.0	51,59,70
J1017+6116	2.81	2.7684	20.60	0.10	-99	0.0	14.58	0.02	-99	0.0	-99	0.0	12.52	0.14	12.52	0.14	13.94	0.03	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.76	0.05	-99	0.0	13.44	0.13	-99	0.0	103
J1558-0031	2.83	2.7026	20.67	0.05	14.46	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.24	0.02	14.07	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.11	0.03	-99	0.0	-99	0.0	-99	0.0	65
Q1409+095	2.84	2.4560	20.53	0.08	<13.51	0.0	15.33	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.03	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.74	0.02	-99	0.0	-99	0.0	-99	0.0	39,69
Q1409+095	2.84	2.0190	20.65	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	11.70	0.12	59
J1155+3510	2.84	2.7582	21.00	0.10	-99	0.0	>15.05	0.0	-99	0.0	-99	0.0	12.66	0.08	12.54	0.05	15.14	0.03	14.77	0.01	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<14.73	0.0	-99	0.0	13.69	0.04	-99	0.0	103
B0438-436	2.86	2.3470	20.78	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.08	0.05	-99	0.0	14.93	0.00	-99	0.0	-99	0.0	12.72	0.02	50
TXS0311+430	2.87	2.2890	20.30	0.00	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<13.05	0.0	12.50	0.20	14.85	0.20	-99	0.0	-99	0.0	<12.50	0.0	82,87
J1456+0407	2.88	2.6740	20.35	0.10	-99	0.0	14.55	0.28	-99	0.0	-99	0.0	-99	0.0	12.93	0.45	13.49	0.07	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.00	0.10	-99	0.0	-99	0.0	-99	0.0	86
HS1132+2243	2.88	2.7830	21.00	0.07	14.02	0.02	>14.99	0.0	-99	0.0	-99	0.0	>12.87	0.0	12.14	0.11	14.49	0.12	14.07	0.06	-99	0.0	-99	0.0	12.83	0.10	<12.46	0.0	14.02	0.01	-99	0.0	<13.16	0.0	<11.99	0.0	43
J1358+0349	2.89	2.8530	20.50	0.10	-99	0.0	14.38	0.25	-99	0.0	-99	0.0	-99	0.0	12.17	0.08	13.30	0.17	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.01	0.05	-99	0.0	-99	0.0	-99	0.0	86
J1135-0010	2.89	2.2068	22.05	0.10	-99	0.0	-99	0.0	13.22	0.19	-99	0.0	-99	0.0	-99	0.0	16.49	0.03	>16.19	0.0	-99	0.0	13.28	0.04	14.14	0.01	13.62	0.01	15.76	0.03	-99	0.0	14.67	0.02	13.62	0.03	90,91
Q0933-3319	2.91	2.6820	20.50	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.79	0.10	-99	0.0	-99	0.0	-99	0.0	<12.94	0.0	-99	0.0	14.45	0.08	-99	0.0	-99	0.0	<11.99	0.0	50,70
J1131+6044	2.91	2.8754	20.50	0.15	-99	0.0	>14.82	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.49	0.13	<13.29	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.76	0.03	-99	0.0	-99	0.0	-99	0.0	80
CTQ418	2.91	2.5138	20.50	0.07	13.88	0.03	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.52	0.03	13.99	0.06	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.07	0.03	-99	0.0	-99	0.0	-99	0.0	65
Q0201+36	2.91	2.4628	20.38	0.04	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.53	0.05	15.29	0.05	-99	0.0	<12.03	0.0	13.24	0.05	-99	0.0	15.01	0.05	-99	0.0	14.03	0.05	12.76	0.05	84,85,109
CTQ418	2.91	2.4292	20.68	0.07	<13.64	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.32	0.03	13.97	0.03	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.91	0.05	-99	0.0	-99	0.0	-99	0.0	65
J1340+1106	2.91	2.7958	21.00	0.06	14.04	0.02	16.04	0.04	-99	0.0	-99	0.0	13.24	0.03	12.19	0.08	14.68	0.02	14.30	0.02	-99	0.0	-99	0.0	12.62	0.11	-99	0.0	14.32	0.01	-99	0.0	13.08	0.03	-99	0.0	75
Q1337+113	2.92	2.7960	21.00	0.08	13.99	0.03	15.74	0.07	-99	0.0	-99	0.0	>13.03	0.0	12.22	0.12	14.70	0.04	14.33	0.02	-99	0.0	-99	0.0	<12.95	0.0	<12.58	0.0	14.33	0.01	-99	0.0	13.27	0.08	<12.25	0.0	43,51,59,64,69,70
J1353+5328	2.92	2.8349	20.80	0.10	-99	0.0	>15.06	0.0	-99	0.0	-99	0.0	>13.15	0.0	12.25	0.08	14.81	0.07	14.57	0.02	-99	0.0	-99	0.0	12.76	0.13	-99	0.0	>14.46	0.0	-99	0.0	13.36	0.05	-99	0.0	103
SDSS2222-0946	2.93	2.3543	20.50	0.15	-99	0.0	<18.02	0.0	12.91	0.04	>14.66	0.0	>14.03	0.0	13.60	0.03	15.68	0.05	15.37	0.05	-99	0.0	-99	0.0	-99	0.0	12.96	0.05	15.06	0.08	-99	0.0	14.04	0.05	<12.78	0.0	55,84,85,101,109
Q2348-1444	2.94	2.2790	20.59	0.08	13.35	0.05	>15.04	0.0	-99	0.0	<14.80	0.0	<12.71	0.0	-99	0.0	14.18	0.06	13.75	0.06	-99	0.0	-99	0.0	12.30	0.09	11.66	0.15	13.84	0.05	-99	0.0	<12.30	0.0	<11.28	0.0	1,13,24,35,54,66
Q1223+1753	2.94	2.4660	21.50	0.10	14.83	0.18	>15.48	0.0	-99	0.0	-99	0.0	-99	0.0	12.91	0.02	15.47	0.01	15.14	0.03	-99	0.0	<12.25	0.0	13.49	0.01	-99	0.0	15.16	0.02	<12.63	0.0	13.95	0.01	12.55	0.03	18,23,35,51
B0347-211	2.94	1.9470	20.30	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<12.87	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<12.38	0.0	50
J0211+1241	2.95	2.5951	20.60	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.53	0.08	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.06	0.05	-99	0.0	13.96	0.05	-99	0.0	84,85,109
SDSS0811+2838	2.95	2.4338	20.50	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>12.04	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.12	0.0	-99	0.0	-99	0.0	-99	0.0	86
Q2318-1107	2.96	1.9890	20.68	0.05	>14.55	0.0	-99	0.0	12.73	0.11	>14.94	0.0	-99	0.0	-99	0.0	15.34	0.01	15.09	0.02	-99	0.0	<12.00	0.0	13.13	0.06	-99	0.0	14.91	0.01	-99	0.0	13.82	0.03	12.50	0.03	62,70
SDSS1350+5952	2.96	2.7558	20.65	0.10	-99	0.0	>14.81	0.0	-99	0.0	-99	0.0	-99	0.0	12.60	0.30	>13.71	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.50	0.20	-99	0.0	-99	0.0	-99	0.0	86
SDSS0225+0054	2.97	2.7144	21.00	0.15	-99	0.0	>15.69	0.0	-99	0.0	-99	0.0	>13.84	0.0	13.58	0.05	15.61	0.07	-99	0.0	-99	0.0	-99	0.0	13.78	0.10	-99	0.0	15.30	0.08	-99	0.0	14.17	0.11	12.89	0.11	55
J1304+1202	2.98	2.9289	20.30	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>12.59	0.0	<11.93	0.0	>13.85	0.0	13.91	0.04	-99	0.0	-99	0.0	<12.58	0.0	-99	0.0	13.85	0.03	-99	0.0	<13.04	0.0	<11.95	0.0	103
J1304+1202	2.98	2.9131	20.55	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<12.07	0.0	<14.55	0.0	14.05	0.05	-99	0.0	-99	0.0	<12.81	0.0	-99	0.0	13.72	0.04	-99	0.0	<13.16	0.0	<11.83	0.0	103
SDSS1116+4118A	2.98	2.6617	20.48	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.97	0.10	15.05	0.11	-99	0.0	-99	0.0	-99	0.0	<12.70	0.0	-99	0.0	14.36	0.10	-99	0.0	13.35	0.20	12.40	0.20	68
Q0112-306	2.98	2.4180	20.50	0.08	13.16	0.04	14.95	0.08	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.64	0.02	<14.14	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.42	0.03	-99	0.0	-99	0.0	-99	0.0	51,59,69,70
Q0112-306	2.98	2.7020	20.30	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.37	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.80	0.06	-99	0.0	-99	0.0	-99	0.0	51,59,70
Q0216+0803	2.99	2.2930	20.40	0.08	14.79	0.04	-99	0.0	-99	0.0	-99	0.0	>13.88	0.0	13.74	0.02	15.45	0.04	14.99	0.03	-99	0.0	-99	0.0	<13.39	0.0	-99	0.0	14.87	0.05	-99	0.0	13.60	0.07	12.43	0.05	3,56
J1356-1101	3.01	2.9670	20.80	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.95	0.07	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.63	0.05	-99	0.0	-99	0.0	-99	0.0	105
SDSS1031+4055	3.01	2.5686	20.55	0.10	-99	0.0	<15.03	0.0	>13.59	0.0	-99	0.0	-99	0.0	>12.64	0.0	<14.43	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.80	0.20	-99	0.0	-99	0.0	-99	0.0	86
Q1354-1046	3.01	2.5010	20.44	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.13	0.09	-99	0.0	-99	0.0	12.87	0.05	-99	0.0	14.35	0.08	-99	0.0	-99	0.0	<11.70	0.0	50,70
J1712+5755	3.01	2.2535	20.60	0.10	13.89	0.03	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.92	0.06	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.49	0.02	-99	0.0	-99	0.0	-99	0.0	65
Q1354-1046	3.01	2.9670	20.80	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.97	0.02	-99	0.0	-99	0.0	-99	0.0	<12.78	0.0	-99	0.0	14.63	0.04	-99	0.0	-99	0.0	<12.93	0.0	50,70
Q2348-01	3.01	2.4260	20.50	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.94	0.0	13.45	0.02	15.37	0.02	15.01	0.00	-99	0.0	-99	0.0	<12.71	0.0	-99	0.0	14.61	0.01	-99	0.0	13.35	0.10	-99	0.0	23,63
Q2348-01	3.01	2.6150	21.30	0.10	14.46	0.05	-99	0.0	-99	0.0	-99	0.0	>13.14	0.0	<12.20	0.0	14.89	0.07	-99	0.0	-99	0.0	-99	0.0	12.67	0.06	-99	0.0	14.57	0.09	-99	0.0	13.19	0.07	<11.87	0.0	23,106
Q2342+34	3.01	2.9080	21.10	0.10	14.92	0.04	<17.96	0.0	-99	0.0	<15.68	0.0	>13.62	0.0	13.13	0.04	15.62	0.05	15.19	0.05	-99	0.0	-99	0.0	13.23	0.11	-99	0.0	14.91	0.07	-99	0.0	13.81	0.05	<12.60	0.0	43,64,84,85,105,109
HE2243-6031	3.01	2.3300	20.67	0.02	14.76	0.01	16.21	0.19	-99	0.0	-99	0.0	>13.83	0.0	13.35	0.01	15.36	0.02	14.88	0.01	-99	0.0	-99	0.0	13.24	0.02	<11.60	0.0	14.92	0.01	-99	0.0	13.86	0.03	12.22	0.03	38
Q0405-443	3.02	1.9130	20.80	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.44	0.02	59
Q0405-443	3.02	2.5500	21.13	0.10	14.55	0.03	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.81	0.05	15.32	0.04	14.82	0.06	-99	0.0	-99	0.0	13.20	0.03	12.86	0.02	14.95	0.06	-99	0.0	13.94	0.02	12.44	0.05	41,51
Q2231-00	3.02	2.0660	20.53	0.08	<15.02	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.29	0.04	15.10	0.15	-99	0.0	12.66	0.08	13.00	0.04	12.59	0.04	14.83	0.03	-99	0.0	13.54	0.06	12.30	0.05	13,23,30,46
Q0405-443	3.02	2.5950	21.09	0.10	15.07	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.63	0.04	15.59	0.03	15.19	0.05	-99	0.0	-99	0.0	13.37	0.04	12.87	0.01	15.15	0.02	-99	0.0	13.86	0.31	12.68	0.02	41,51,96
Q0405-443	3.02	2.6220	20.47	0.10	<14.36	0.0	15.19	0.02	-99	0.0	-99	0.0	12.88	0.07	12.33	0.03	13.99	0.06	<14.34	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.60	0.02	-99	0.0	-99	0.0	-99	0.0	41,51,93,96
J1419+0829	3.03	3.0497	20.40	0.03	13.28	0.02	15.17	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.83	0.01	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.54	0.03	-99	0.0	-99	0.0	-99	0.0	75,92
Q0102-190	3.04	2.3700	21.00	0.08	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.30	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.44	0.02	-99	0.0	-99	0.0	-99	0.0	51,59,70
J1004+0018	3.04	2.6850	21.39	0.10	14.86	0.02	>14.54	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.87	0.0	14.70	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.71	0.04	-99	0.0	-99	0.0	-99	0.0	107
J1004+0018	3.04	2.5400	21.30	0.10	14.73	0.04	>14.91	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.33	0.0	15.09	0.01	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.13	0.02	-99	0.0	-99	0.0	-99	0.0	107
TXS2039+187	3.05	2.1920	20.70	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	82,87
Q1759+75	3.05	2.6250	20.76	0.05	15.11	0.02	>16.26	0.0	-99	0.0	-99	0.0	-99	0.0	13.62	0.01	15.53	0.02	15.24	0.01	-99	0.0	-99	0.0	13.21	0.06	-99	0.0	15.08	0.02	<13.02	0.0	13.80	0.01	>11.65	0.0	13,23,65
TXS2039+187	3.05	2.7520	20.70	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	82,87
SDSS1043+6151	3.05	2.7865	20.60	0.15	-99	0.0	>14.83	0.0	-99	0.0	-99	0.0	-99	0.0	>12.60	0.0	14.10	0.30	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.00	0.20	-99	0.0	-99	0.0	-99	0.0	86
J1037+0139	3.06	2.7049	20.50	0.08	13.27	0.04	15.06	0.04	-99	0.0	-99	0.0	12.32	0.03	-99	0.0	13.97	0.03	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.53	0.02	-99	0.0	-99	0.0	-99	0.0	75,86
SDSS1003+5520	3.07	2.5024	20.35	0.15	-99	0.0	<14.83	0.0	>13.23	0.0	-99	0.0	-99	0.0	12.10	0.20	13.80	0.30	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.90	0.30	-99	0.0	-99	0.0	-99	0.0	86
Q0918+1636	3.07	2.4120	21.26	0.06	-99	0.0	-99	0.0	13.11	0.16	-99	0.0	-99	0.0	-99	0.0	16.00	0.20	-99	0.0	-99	0.0	-99	0.0	13.70	0.21	13.34	0.21	15.51	0.23	-99	0.0	-99	0.0	13.23	0.18	104
Q0918+1636	3.07	2.5832	20.96	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	16.01	0.01	15.82	0.01	-99	0.0	-99	0.0	13.72	0.01	13.47	0.01	15.43	0.01	-99	0.0	14.40	0.01	13.40	0.01	79
B0913+003	3.07	2.7434	20.74	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.78	0.00	-99	0.0	-99	0.0	-99	0.0	<13.46	0.0	-99	0.0	14.60	0.00	-99	0.0	-99	0.0	<12.82	0.0	50
Q0058-292	3.09	2.6710	21.10	0.10	>14.87	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.23	0.06	14.92	0.01	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.75	0.02	-99	0.0	-99	0.0	12.24	0.02	51,59,70,106
Q2059-360	3.09	3.0830	20.98	0.08	13.95	0.02	16.09	0.04	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.80	0.05	14.41	0.04	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.52	0.07	-99	0.0	-99	0.0	-99	0.0	18,51,69
Q0642-5038	3.09	2.6590	20.95	0.08	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.22	0.06	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.20	0.03	-99	0.0	-99	0.0	11.67	0.04	70,105
B1036-2257	3.10	2.7780	20.93	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.97	0.0	14.79	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.68	0.01	-99	0.0	-99	0.0	-99	0.0	105
J1240+1455	3.11	3.1078	21.30	0.20	-99	0.0	>15.24	0.0	-99	0.0	-99	0.0	>13.56	0.0	-99	0.0	15.93	0.03	15.56	0.02	-99	0.0	-99	0.0	<13.02	0.0	-99	0.0	14.60	0.03	-99	0.0	-99	0.0	12.90	0.07	80
B0537-286	3.11	2.9746	20.30	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<13.30	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<12.53	0.0	50
J1507+4406	3.11	3.0644	20.75	0.10	-99	0.0	>14.82	0.0	-99	0.0	-99	0.0	>12.67	0.0	12.21	0.13	<14.68	0.0	13.97	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.03	0.03	-99	0.0	<13.33	0.0	-99	0.0	103
QXO0001	3.12	3.0000	20.70	0.05	13.32	0.04	15.77	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.45	0.01	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<15.09	0.0	-99	0.0	-99	0.0	-99	0.0	35
Q1008+36	3.12	2.7989	20.70	0.05	13.30	0.04	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.46	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<15.11	0.0	-99	0.0	-99	0.0	-99	0.0	65
Q1021+30	3.12	2.9489	20.70	0.10	13.41	0.09	>15.09	0.0	-99	0.0	<15.35	0.0	12.69	0.02	<12.40	0.0	14.32	0.02	13.87	0.07	-99	0.0	-99	0.0	<12.89	0.0	-99	0.0	14.04	0.01	-99	0.0	<13.04	0.0	<12.23	0.0	43,64
Q1036-2257	3.13	2.7780	20.93	0.05	-99	0.0	>15.56	0.0	-99	0.0	<15.05	0.0	13.43	0.01	13.04	0.03	>14.97	0.0	14.77	0.01	-99	0.0	-99	0.0	13.01	0.05	12.66	0.05	14.76	0.01	-99	0.0	13.59	0.02	<12.36	0.0	43,59,70
SDSS2100-0641	3.14	3.0924	21.05	0.15	-99	0.0	<17.71	0.0	-99	0.0	-99	0.0	>14.09	0.0	13.70	0.01	15.88	0.05	15.49	0.05	-99	0.0	-99	0.0	13.59	0.05	-99	0.0	15.37	0.05	-99	0.0	14.23	0.05	13.24	0.05	55,84,85,109
J1219+1603	3.15	3.0030	20.35	0.10	-99	0.0	14.52	0.34	-99	0.0	-99	0.0	-99	0.0	>12.60	0.0	13.88	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.80	0.10	-99	0.0	-99	0.0	-99	0.0	86
PKS1354-17	3.15	2.7800	20.30	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.40	0.10	-99	0.0	13.98	0.06	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.37	0.08	-99	0.0	-99	0.0	-99	0.0	43
J1604+3951	3.15	3.1633	21.75	0.20	-99	0.0	<17.69	0.0	-99	0.0	-99	0.0	>14.00	0.0	-99	0.0	>15.31	0.0	15.71	0.05	-99	0.0	<12.09	0.0	-99	0.0	-99	0.0	15.47	0.05	-99	0.0	14.24	0.05	13.12	0.05	80,84,85,109
SDSS0759+3129	3.17	3.0346	20.60	0.10	-99	0.0	>14.56	0.0	-99	0.0	-99	0.0	-99	0.0	12.40	0.30	14.10	0.30	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.80	0.20	-99	0.0	-99	0.0	-99	0.0	86
Q1425+6039	3.17	2.8270	20.30	0.04	14.71	0.01	>16.04	0.0	-99	0.0	-99	0.0	>13.69	0.0	13.13	0.01	>15.02	0.0	-99	0.0	-99	0.0	-99	0.0	<12.61	0.0	-99	0.0	14.48	0.01	-99	0.0	13.27	0.03	12.18	0.04	3,24,35,64
Q2138-444	3.17	2.8520	20.98	0.05	14.27	0.04	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.86	0.02	14.50	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.63	0.02	-99	0.0	-99	0.0	11.91	0.02	51,59,70,106
Q2138-444	3.17	2.3830	20.60	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.12	0.09	59
SDSS1251+4120	3.17	2.7296	21.10	0.10	-99	0.0	>14.87	0.0	-99	0.0	-99	0.0	-99	0.0	12.70	0.30	13.90	0.30	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.20	0.30	-99	0.0	-99	0.0	-99	0.0	86
J1337+3153	3.17	3.1745	21.36	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	96
J1358+6522	3.20	3.0670	20.35	0.15	-99	0.0	14.03	0.08	-99	0.0	-99	0.0	-99	0.0	12.11	0.10	13.29	0.25	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<12.80	0.0	-99	0.0	-99	0.0	-99	0.0	86,95
Q0336-01	3.20	3.0620	21.20	0.10	>15.04	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.20	0.00	14.99	0.01	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.90	0.03	-99	0.0	13.47	0.06	-99	0.0	23,35
SDSS0844+5153	3.20	2.7749	21.45	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.85	0.0	13.38	0.05	15.97	0.02	-99	0.0	-99	0.0	-99	0.0	13.80	0.04	13.18	0.10	15.29	0.06	-99	0.0	14.19	0.04	-99	0.0	55
Q1502+4837	3.20	2.5700	20.30	0.15	-99	0.0	>15.34	0.0	-99	0.0	>13.96	0.0	>13.36	0.0	12.89	0.14	14.24	0.09	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.15	0.12	-99	0.0	-99	0.0	-99	0.0	43
Q0135-273	3.21	2.8000	21.00	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.07	0.16	14.80	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.77	0.03	-99	0.0	-99	0.0	-99	0.0	51,59,70
Q0135-273	3.21	2.1070	20.30	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.38	0.06	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	59
SDSS1610+4724	3.22	2.5082	21.15	0.15	-99	0.0	<18.35	0.0	12.68	0.13	>14.70	0.0	>14.14	0.0	14.10	0.01	16.16	0.05	>16.01	0.0	-99	0.0	<12.62	0.0	13.90	0.05	13.78	0.01	15.62	0.05	-99	0.0	14.58	0.05	13.56	0.05	55,84,85,109
HS0741+4741	3.22	3.0170	20.48	0.10	13.98	0.01	-99	0.0	-99	0.0	-99	0.0	12.82	0.01	12.16	0.04	14.35	0.01	14.00	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.05	0.01	<12.96	0.0	12.76	0.05	-99	0.0	23,35
Q0347-38	3.23	3.0250	20.63	0.01	14.89	0.01	16.64	0.01	-99	0.0	-99	0.0	>13.41	0.0	-99	0.0	15.24	0.01	14.76	0.04	-99	0.0	-99	0.0	12.44	0.04	-99	0.0	14.43	0.01	<13.20	0.0	13.38	0.03	11.79	0.04	23,34,35,69
Q1451+123	3.25	2.4690	20.39	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.00	0.12	<13.55	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.36	0.07	-99	0.0	-99	0.0	-99	0.0	18,51
Q1451+123	3.25	2.2550	20.30	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.70	0.05	>15.46	0.0	-99	0.0	-99	0.0	-99	0.0	12.88	0.14	-99	0.0	14.33	0.07	-99	0.0	-99	0.0	11.85	0.11	45
Q0242-2917	3.27	2.5600	20.90	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.11	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.36	0.03	-99	0.0	-99	0.0	-99	0.0	70
J0801+4725	3.28	3.2235	20.80	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	96
J0900+42	3.29	3.2458	20.30	0.10	14.15	0.02	-99	0.0	-99	0.0	14.64	0.05	>13.59	0.0	-99	0.0	>14.95	0.0	14.65	0.01	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.54	0.01	-99	0.0	13.30	0.02	-99	0.0	64,65
J1555+4800	3.30	2.3909	21.50	0.15	<18.39	0.0	<18.42	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	16.55	0.05	>15.88	0.0	-99	0.0	13.35	0.02	14.19	0.05	-99	0.0	15.84	0.05	-99	0.0	14.78	0.05	<13.95	0.0	84,85,109
Q1209+093	3.30	2.5840	21.40	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.07	0.0	13.74	0.01	15.91	0.01	-99	0.0	-99	0.0	<13.00	0.0	13.61	0.05	13.16	0.05	15.36	0.02	<13.52	0.0	14.11	0.02	13.06	0.02	43,59,64,70
J0105-1846	3.31	2.3690	21.00	0.08	14.26	0.04	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.86	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	106
SDSS1709+3417	3.31	2.5303	20.45	0.15	-99	0.0	-99	0.0	>13.73	0.0	-99	0.0	-99	0.0	13.00	0.20	14.50	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.30	0.20	-99	0.0	-99	0.0	-99	0.0	86
SDSS1709+3417	3.31	3.0104	20.40	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.60	0.30	>14.03	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.90	0.20	-99	0.0	-99	0.0	-99	0.0	86
FJ2334-0908	3.33	3.0570	20.48	0.05	13.78	0.03	16.19	0.06	-99	0.0	-99	0.0	>13.32	0.0	12.65	0.08	14.82	0.03	13.93	0.03	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.39	0.03	-99	0.0	<13.13	0.0	12.13	0.02	43,51,56,69
J1200+4015	3.36	3.2200	20.65	0.15	<17.76	0.0	<17.79	0.0	-99	0.0	-99	0.0	-99	0.0	13.78	0.01	>15.21	0.0	15.36	0.05	-99	0.0	12.96	0.03	13.53	0.05	-99	0.0	15.31	0.05	-99	0.0	14.18	0.05	12.86	0.05	84,85,103,109
Q1111-152	3.37	3.2660	21.30	0.05	<14.23	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<15.28	0.0	14.62	0.04	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.81	0.01	-99	0.0	-99	0.0	12.32	0.10	59,70,105,106
J0142+0023	3.37	3.3476	20.38	0.05	-99	0.0	>15.01	0.0	-99	0.0	-99	0.0	12.73	0.01	-99	0.0	14.15	0.03	13.26	0.06	-99	0.0	-99	0.0	<12.17	0.0	-99	0.0	13.70	0.10	-99	0.0	-99	0.0	<11.50	0.0	80
SDSS1440+0637	3.39	2.5177	21.00	0.15	-99	0.0	-99	0.0	>13.33	0.0	-99	0.0	-99	0.0	>12.77	0.0	14.20	0.30	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.50	0.30	-99	0.0	-99	0.0	-99	0.0	86
TXS0229+230	3.42	2.6830	20.70	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	82,87
Q0930+28	3.42	3.2350	20.35	0.10	13.74	0.01	>14.20	0.0	-99	0.0	-99	0.0	12.37	0.03	-99	0.0	13.79	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.49	0.03	-99	0.0	-99	0.0	-99	0.0	35,43
TXS0229+230	3.42	2.6200	20.30	0.11	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	82,87
SDSS0924+0951	3.43	3.3382	20.85	0.10	-99	0.0	>14.83	0.0	-99	0.0	-99	0.0	-99	0.0	>13.12	0.0	>14.63	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.25	0.0	-99	0.0	-99	0.0	-99	0.0	86
Q0335-1213	3.44	3.1800	20.78	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.77	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.70	0.12	-99	0.0	-99	0.0	-99	0.0	50,70
TXS0620+389	3.46	2.0310	20.30	0.04	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	82,87
J1155+0530	3.48	2.6080	20.37	0.11	13.76	0.06	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.31	0.12	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	106
J1155+0530	3.48	3.3261	21.05	0.10	<17.63	0.0	<17.66	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.94	0.05	15.40	0.05	-99	0.0	<12.30	0.0	13.36	0.09	-99	0.0	15.37	0.05	-99	0.0	14.07	0.05	12.89	0.07	84,85,109
J0825+5127	3.51	3.3180	20.85	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>12.90	0.0	12.13	0.14	14.69	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.22	0.01	-99	0.0	<13.22	0.0	-99	0.0	103
B1228-113	3.53	2.1930	20.60	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.45	0.03	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.01	0.03	50
Q2223+20	3.56	3.1190	20.30	0.10	<13.62	0.0	>14.84	0.0	-99	0.0	-99	0.0	<12.33	0.0	-99	0.0	13.64	0.04	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.32	0.06	-99	0.0	-99	0.0	-99	0.0	43
J1013+5615	3.61	2.2831	20.70	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	16.14	0.05	-99	0.0	-99	0.0	-99	0.0	13.79	0.05	-99	0.0	>15.45	0.0	-99	0.0	-99	0.0	13.56	0.05	84,85,109
Q0201+1120	3.61	3.3860	21.26	0.10	15.33	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.00	0.0	15.21	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.35	0.10	-99	0.0	13.84	0.10	-99	0.0	29
J1013+5615	3.61	2.2840	0.00	0.00	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	16.14	0.01	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>15.17	0.0	-99	0.0	-99	0.0	-99	0.0	84,85
J0853+2431	3.62	2.7902	20.70	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	96
J1637+2901	3.64	3.4960	20.70	0.10	-99	0.0	14.29	0.20	-99	0.0	-99	0.0	-99	0.0	12.29	0.11	13.41	0.14	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.84	0.10	-99	0.0	-99	0.0	-99	0.0	86
SDSS0928+0939	3.65	2.9098	20.75	0.15	-99	0.0	>14.66	0.0	-99	0.0	-99	0.0	-99	0.0	>12.52	0.0	>14.13	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.10	0.30	-99	0.0	-99	0.0	-99	0.0	86
SDSS1108+1209	3.67	3.3964	20.55	0.15	-99	0.0	<14.63	0.0	-99	0.0	-99	0.0	-99	0.0	>11.83	0.0	>13.63	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<13.72	0.0	-99	0.0	-99	0.0	-99	0.0	86
Q1418-0630	3.69	3.4480	20.40	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.63	0.09	-99	0.0	-99	0.0	-99	0.0	<12.71	0.0	-99	0.0	14.18	0.02	-99	0.0	-99	0.0	<11.98	0.0	50,70
SDSS0814+5029	3.71	3.7079	21.25	0.15	-99	0.0	>14.44	0.0	-99	0.0	-99	0.0	-99	0.0	>12.28	0.0	>13.87	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.76	0.0	-99	0.0	-99	0.0	-99	0.0	86
J0140-0839	3.72	3.6960	20.75	0.15	<12.38	0.0	14.69	0.01	-99	0.0	-99	0.0	11.82	0.04	-99	0.0	<13.33	0.0	<13.33	0.0	-99	0.0	-99	0.0	<12.39	0.0	-99	0.0	<12.73	0.0	-99	0.0	-99	0.0	-99	0.0	80
SDSS0751+4516	3.76	3.0462	20.35	0.15	-99	0.0	<14.94	0.0	-99	0.0	-99	0.0	-99	0.0	>11.89	0.0	>13.52	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.72	0.0	-99	0.0	-99	0.0	-99	0.0	86
J0909+3303	3.78	3.6584	20.55	0.10	-99	0.0	>15.34	0.0	-99	0.0	-99	0.0	>13.31	0.0	12.68	0.08	14.89	0.09	14.51	0.04	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.43	0.01	-99	0.0	13.55	0.13	-99	0.0	103
SDSS0844+4624	3.79	3.3363	20.70	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.03	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.92	0.0	-99	0.0	-99	0.0	-99	0.0	86
TXS1239+376	3.81	3.4110	20.40	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	82,87
J1435+5436	3.81	3.3032	20.30	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	96
J1242+3720	3.84	3.4135	20.50	0.30	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	96
J0816+1446	3.84	3.2875	22.00	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>16.31	0.0	-99	0.0	-99	0.0	-99	0.0	14.07	0.00	-99	0.0	15.89	0.00	-99	0.0	14.54	0.00	13.53	0.00	88
J0825+3544	3.85	3.2073	20.30	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>12.88	0.0	<12.00	0.0	>13.98	0.0	-99	0.0	-99	0.0	-99	0.0	<12.59	0.0	-99	0.0	13.77	0.03	-99	0.0	<13.07	0.0	-99	0.0	103
J0825+3544	3.85	3.6567	21.25	0.10	-99	0.0	>15.35	0.0	-99	0.0	-99	0.0	>13.48	0.0	<12.33	0.0	14.93	0.08	-99	0.0	-99	0.0	-99	0.0	<13.16	0.0	-99	0.0	<14.62	0.0	-99	0.0	13.60	0.04	-99	0.0	103
BR1108-0747	3.92	3.6080	20.37	0.07	<12.84	0.0	15.37	0.03	-99	0.0	-99	0.0	12.82	0.02	-99	0.0	14.26	0.01	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.88	0.01	-99	0.0	<13.14	0.0	-99	0.0	22,23,69
BR1117-1329	3.96	3.3500	20.84	0.12	<14.53	0.0	-99	0.0	-99	0.0	-99	0.0	>14.06	0.0	12.36	0.03	15.13	0.05	-99	0.0	-99	0.0	-99	0.0	13.15	0.03	-99	0.0	14.83	0.03	-99	0.0	13.52	0.03	12.26	0.03	36,51
J0255+00	3.97	3.9150	21.30	0.05	-99	0.0	>15.17	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.19	0.0	14.72	0.01	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.75	0.09	<13.21	0.0	13.27	0.04	-99	0.0	23
J0255+00	3.97	3.2530	20.70	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.88	0.0	13.28	0.03	15.32	0.04	-99	0.0	-99	0.0	<12.81	0.0	-99	0.0	-99	0.0	14.76	0.01	-99	0.0	13.61	0.07	-99	0.0	23
BRI1346-03	3.99	3.7360	20.72	0.10	-99	0.0	>15.02	0.0	-99	0.0	-99	0.0	12.55	0.03	-99	0.0	13.95	0.01	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<14.13	0.0	<13.26	0.0	<12.76	0.0	-99	0.0	13,23
PSS1535+2943	3.99	3.2020	20.65	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.56	0.0	12.85	0.10	>14.74	0.0	-99	0.0	-99	0.0	-99	0.0	<13.19	0.0	-99	0.0	>14.60	0.0	-99	0.0	<13.97	0.0	<12.53	0.0	44
PSS1535+2943	3.99	3.7610	20.40	0.15	-99	0.0	>14.71	0.0	-99	0.0	-99	0.0	12.56	0.05	-99	0.0	13.94	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<13.45	0.0	-99	0.0	44
PSS1253-0228	4.01	2.7830	21.85	0.20	-99	0.0	>15.35	0.0	-99	0.0	-99	0.0	>13.40	0.0	12.54	0.10	>15.60	0.0	-99	0.0	-99	0.0	<12.84	0.0	13.63	0.03	13.42	0.07	15.36	0.04	-99	0.0	14.17	0.04	12.77	0.07	43
J0311-1722	4.04	3.7340	20.30	0.06	<13.07	0.0	14.70	0.08	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.31	0.07	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<13.76	0.0	-99	0.0	-99	0.0	-99	0.0	75
PSS0007+2417	4.05	3.7050	20.55	0.15	-99	0.0	>14.85	0.0	-99	0.0	-99	0.0	>12.89	0.0	-99	0.0	>14.37	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.21	0.0	-99	0.0	<13.20	0.0	-99	0.0	44
PSS0007+2417	4.05	3.4960	21.10	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.25	0.0	12.69	0.08	15.08	0.04	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.63	0.0	-99	0.0	13.53	0.04	<12.39	0.0	44
PSS0007+2417	4.05	3.8380	20.85	0.15	-99	0.0	>14.64	0.0	-99	0.0	-99	0.0	12.70	0.02	-99	0.0	>14.01	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.91	0.03	-99	0.0	<13.04	0.0	-99	0.0	44
SDSS0127-00	4.06	3.7270	21.15	0.10	14.03	0.04	>15.18	0.0	-99	0.0	-99	0.0	>12.74	0.0	-99	0.0	>14.31	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<13.69	0.0	-99	0.0	43
FJ0747+2739	4.11	3.9000	20.50	0.10	-99	0.0	>14.81	0.0	-99	0.0	-99	0.0	12.46	0.03	-99	0.0	14.03	0.01	<14.36	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<13.80	0.0	-99	0.0	<13.11	0.0	<12.40	0.0	43
Q0000-262	4.11	3.3900	21.41	0.08	14.73	0.03	16.45	0.06	-99	0.0	-99	0.0	-99	0.0	12.77	0.02	15.06	0.02	-99	0.0	-99	0.0	-99	0.0	13.09	0.03	-99	0.0	14.87	0.03	-99	0.0	13.39	0.03	12.01	0.05	21,23
J1257-0111	4.11	4.0208	20.30	0.10	-99	0.0	>14.57	0.0	-99	0.0	-99	0.0	13.10	0.01	-99	0.0	14.25	0.02	<13.90	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.65	0.07	-99	0.0	-99	0.0	-99	0.0	103
FJ0747+2739	4.11	3.4230	20.85	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.20	0.0	13.06	0.03	>14.54	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.43	0.0	-99	0.0	<13.27	0.0	-99	0.0	43
J1111+3509	4.12	4.0520	20.80	0.15	-99	0.0	>15.31	0.0	-99	0.0	-99	0.0	>13.08	0.0	-99	0.0	14.36	0.05	<14.34	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.13	0.05	-99	0.0	<13.80	0.0	-99	0.0	103
Q1055+46	4.13	3.3170	20.34	0.10	<14.09	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.25	0.11	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.94	0.06	-99	0.0	-99	0.0	-99	0.0	24,65
PSS0133+0400	4.13	3.6930	20.70	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.37	0.03	-99	0.0	>14.26	0.0	<13.35	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.57	0.04	-99	0.0	-99	0.0	-99	0.0	43,69
PSS0133+0400	4.13	3.7740	20.60	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.79	0.0	13.13	0.05	15.46	0.02	-99	0.0	-99	0.0	13.04	0.07	<13.24	0.0	-99	0.0	>14.87	0.0	-99	0.0	13.98	0.03	<13.10	0.0	43,70
SDSS1557+2320	4.13	3.5383	20.65	0.10	-99	0.0	15.10	0.11	-99	0.0	-99	0.0	-99	0.0	12.40	0.30	14.10	0.30	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.50	0.30	-99	0.0	-99	0.0	-99	0.0	86
SDSS1402+5909	4.13	3.7745	21.35	0.10	-99	0.0	>14.87	0.0	-99	0.0	-99	0.0	-99	0.0	>12.95	0.0	>14.43	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.47	0.0	-99	0.0	-99	0.0	-99	0.0	86
SDSS1325+1255	4.14	3.5507	20.50	0.15	-99	0.0	>14.80	0.0	-99	0.0	-99	0.0	-99	0.0	<12.90	0.0	13.50	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<13.69	0.0	-99	0.0	-99	0.0	-99	0.0	86
PSS0209+0517	4.17	3.8640	20.55	0.10	-99	0.0	>14.37	0.0	-99	0.0	-99	0.0	12.15	0.05	<12.15	0.0	13.46	0.03	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<13.34	0.0	-99	0.0	<13.12	0.0	-99	0.0	43
PSS0209+0517	4.17	3.6670	20.45	0.10	-99	0.0	>14.77	0.0	-99	0.0	-99	0.0	12.52	0.04	<12.22	0.0	>14.11	0.0	-99	0.0	-99	0.0	-99	0.0	<13.08	0.0	-99	0.0	13.64	0.05	-99	0.0	<13.25	0.0	-99	0.0	43
PSS1802+5616	4.18	3.7620	20.55	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>12.96	0.0	-99	0.0	>14.37	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<13.33	0.0	-99	0.0	44
PSS1802+5616	4.18	3.8110	20.35	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.39	0.05	-99	0.0	13.87	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.67	0.10	-99	0.0	<13.08	0.0	-99	0.0	44
PSS1506+5220	4.18	3.2240	20.67	0.07	-99	0.0	>14.66	0.0	-99	0.0	-99	0.0	>12.50	0.0	<12.08	0.0	13.88	0.02	-99	0.0	-99	0.0	-99	0.0	<12.78	0.0	-99	0.0	13.71	0.03	-99	0.0	<13.41	0.0	<12.11	0.0	43
PSS2323+2758	4.18	3.6840	20.95	0.10	-99	0.0	>15.61	0.0	-99	0.0	-99	0.0	12.35	0.03	12.50	0.13	13.92	0.03	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.32	0.13	-99	0.0	-99	0.0	-99	0.0	43
PSS1802+5616	4.18	3.5540	20.50	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<12.50	0.0	>14.24	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.08	0.06	-99	0.0	<13.30	0.0	<12.63	0.0	44
PSS1802+5616	4.18	3.3910	20.30	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.15	0.0	<12.44	0.0	>14.31	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.26	0.04	-99	0.0	<13.65	0.0	<12.41	0.0	44
J2144-0632	4.24	4.1260	20.40	0.15	-99	0.0	14.72	0.45	-99	0.0	-99	0.0	-99	0.0	<11.83	0.0	13.23	0.13	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<13.51	0.0	-99	0.0	-99	0.0	-99	0.0	86
PSSJ2344+0342	4.24	3.2200	21.25	0.08	>14.65	0.0	-99	0.0	-99	0.0	-99	0.0	>14.13	0.0	12.85	0.05	<15.81	0.0	-99	0.0	-99	0.0	-99	0.0	13.34	0.10	-99	0.0	15.06	0.15	-99	0.0	13.59	0.11	12.23	0.30	27,43
PSSJ0957+33	4.25	3.2790	20.45	0.08	<14.44	0.0	-99	0.0	-99	0.0	-99	0.0	>13.32	0.0	12.55	0.09	14.88	0.05	<14.58	0.0	-99	0.0	-99	0.0	<12.89	0.0	-99	0.0	14.37	0.02	<13.29	0.0	13.32	0.07	<12.13	0.0	23,43
PSSJ0957+33	4.25	4.1780	20.70	0.10	-99	0.0	>14.97	0.0	-99	0.0	-99	0.0	13.04	0.01	12.78	0.10	14.56	0.01	14.39	0.06	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.13	0.05	<13.65	0.0	<12.91	0.0	-99	0.0	23,43
J1051+3107	4.25	4.1392	20.70	0.20	-99	0.0	>15.04	0.0	-99	0.0	-99	0.0	>12.65	0.0	-99	0.0	14.21	0.02	13.86	0.08	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.95	0.03	-99	0.0	-99	0.0	-99	0.0	103
PSSJ2155+1358	4.26	3.3160	20.50	0.15	<13.84	0.0	-99	0.0	-99	0.0	-99	0.0	13.43	0.15	-99	0.0	14.81	0.20	-99	0.0	-99	0.0	-99	0.0	<12.60	0.0	-99	0.0	14.51	0.13	-99	0.0	<12.90	0.0	12.05	0.32	27,43
PSS1432+39	4.28	3.2720	21.25	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.75	0.0	12.92	0.10	15.67	0.05	-99	0.0	-99	0.0	-99	0.0	<13.16	0.0	-99	0.0	>14.93	0.0	-99	0.0	13.75	0.10	<12.65	0.0	43
BRJ0426-2202	4.32	2.9830	21.50	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>12.93	0.0	<12.20	0.0	<15.00	0.0	-99	0.0	-99	0.0	-99	0.0	<12.90	0.0	-99	0.0	14.15	0.07	-99	0.0	<13.37	0.0	<12.17	0.0	43
PSSJ1248+31	4.35	3.6960	20.63	0.07	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.78	0.02	<12.19	0.0	14.39	0.02	-99	0.0	-99	0.0	-99	0.0	<13.24	0.0	-99	0.0	13.89	0.05	-99	0.0	<13.49	0.0	<12.62	0.0	24,43,103
J1248+3110	4.36	3.6973	20.60	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>12.84	0.0	<12.39	0.0	>14.22	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.11	0.03	-99	0.0	<13.70	0.0	-99	0.0	103
J0953−0504	4.37	4.2030	20.55	0.10	<13.54	0.0	14.69	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.35	0.02	<13.89	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.07	0.19	-99	0.0	-99	0.0	-99	0.0	107
BR0951-04	4.37	3.8570	20.60	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.30	0.02	-99	0.0	14.65	0.03	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.06	0.06	<13.60	0.0	<12.98	0.0	-99	0.0	13,23
Q0951-04	4.37	4.2030	20.40	0.10	-99	0.0	>14.60	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.34	0.03	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<13.28	0.0	-99	0.0	<12.59	0.0	-99	0.0	13,23
J0817+1351	4.39	4.2584	21.30	0.15	-99	0.0	>15.41	0.0	-99	0.0	-99	0.0	>13.45	0.0	-99	0.0	>14.93	0.0	15.30	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.45	0.06	-99	0.0	14.35	0.04	-99	0.0	103
BRI1013+0035	4.41	3.1040	21.10	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.07	0.0	-99	0.0	15.78	0.02	-99	0.0	-99	0.0	-99	0.0	>13.21	0.0	-99	0.0	15.18	0.05	-99	0.0	13.89	0.05	13.33	0.02	64
PSS1443+2724	4.41	4.2240	20.95	0.10	15.52	0.01	-99	0.0	-99	0.0	15.98	0.01	>13.96	0.0	-99	0.0	>15.43	0.0	15.52	0.01	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.33	0.03	<13.51	0.0	14.09	0.02	-99	0.0	22,23,57
J1412+0624	4.42	4.1095	20.40	0.15	-99	0.0	>14.64	0.0	-99	0.0	-99	0.0	>12.71	0.0	-99	0.0	>14.11	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.83	0.08	-99	0.0	<13.37	0.0	-99	0.0	103
BR0952-0115	4.43	4.0240	20.55	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.19	0.08	<13.75	0.0	<13.44	0.0	-99	0.0	22,23,37
J0747+4434	4.43	4.0196	20.95	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>12.76	0.0	-99	0.0	<14.55	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.32	0.0	-99	0.0	12.67	0.13	-99	0.0	103
PSS2241+1352	4.44	4.2820	21.15	0.10	>14.81	0.0	-99	0.0	-99	0.0	-99	0.0	>13.52	0.0	-99	0.0	>15.01	0.0	14.58	0.03	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.65	0.0	-99	0.0	<13.22	0.0	-99	0.0	43
PSSJ0808+52	4.45	3.1140	20.65	0.07	-99	0.0	>14.94	0.0	-99	0.0	-99	0.0	-99	0.0	13.43	0.01	14.60	0.12	-99	0.0	-99	0.0	-99	0.0	<12.74	0.0	-99	0.0	14.17	0.04	-99	0.0	<13.24	0.0	<12.13	0.0	24,43
PC0953+4749	4.46	4.2430	20.90	0.15	-99	0.0	>15.16	0.0	-99	0.0	-99	0.0	<12.87	0.0	-99	0.0	14.23	0.03	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.90	0.07	-99	0.0	<13.61	0.0	-99	0.0	37,43
PC0953+4749	4.46	3.8910	21.20	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.83	0.0	-99	0.0	>15.16	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.09	0.10	-99	0.0	13.75	0.06	-99	0.0	37,43
PC0953+4749	4.46	3.4040	21.15	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.36	0.0	-99	0.0	>14.62	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.47	0.0	-99	0.0	<13.90	0.0	-99	0.0	43
J0834+2140	4.50	4.3900	21.00	0.20	-99	0.0	>15.73	0.0	-99	0.0	-99	0.0	>13.79	0.0	-99	0.0	>15.14	0.0	14.85	0.04	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.76	0.02	-99	0.0	<13.77	0.0	-99	0.0	103
J0834+2140	4.50	4.4610	20.30	0.15	-99	0.0	>15.14	0.0	-99	0.0	-99	0.0	12.41	0.06	-99	0.0	13.95	0.04	<14.13	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.71	0.07	-99	0.0	<13.57	0.0	-99	0.0	103
J0834+2140	4.50	3.7102	20.85	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.30	0.0	<12.41	0.0	<14.67	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.44	0.02	-99	0.0	<13.68	0.0	-99	0.0	103
PSS2315+0921	4.52	3.2190	21.35	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.24	0.0	<12.28	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<13.19	0.0	-99	0.0	>14.56	0.0	-99	0.0	-99	0.0	<11.95	0.0	44
PSS1715+3809	4.52	3.3410	21.05	0.12	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.55	0.02	<12.33	0.0	<14.49	0.0	-99	0.0	-99	0.0	-99	0.0	<12.77	0.0	-99	0.0	13.74	0.04	-99	0.0	<13.29	0.0	<12.11	0.0	44
PSS0134+3317	4.52	3.7610	20.85	0.08	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.61	0.03	-99	0.0	>13.89	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	43
PSS2315+0921	4.52	3.4250	21.10	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.78	0.0	-99	0.0	15.15	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.63	0.0	-99	0.0	<13.36	0.0	-99	0.0	44
PSS1723+2243	4.52	3.6950	20.50	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.56	0.0	<12.60	0.0	>14.86	0.0	-99	0.0	-99	0.0	-99	0.0	<13.21	0.0	-99	0.0	>14.57	0.0	-99	0.0	<13.95	0.0	>12.51	0.0	43
Q0019-15	4.53	3.4390	20.92	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.42	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.79	0.0	-99	0.0	13.68	0.04	-99	0.0	13,23
Q2237-0608	4.56	4.0800	20.52	0.11	<14.28	0.0	-99	0.0	-99	0.0	-99	0.0	12.85	0.02	-99	0.0	14.21	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.88	0.12	-99	0.0	<13.17	0.0	-99	0.0	3,37,65
J1201+2117	4.58	3.7975	21.35	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.15	0.01	13.98	0.01	16.11	0.01	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.56	0.04	-99	0.0	14.66	0.02	-99	0.0	103
J1201+2117	4.58	4.1578	20.60	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	11.96	0.06	-99	0.0	13.73	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.76	0.03	-99	0.0	<13.13	0.0	-99	0.0	103
J1438+4314	4.61	4.3990	20.89	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.47	0.0	-99	0.0	>14.84	0.0	14.73	0.01	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.42	0.01	-99	0.0	13.12	0.07	-99	0.0	103
J1654+2227	4.68	4.0022	20.60	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.16	0.06	-99	0.0	<14.54	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.09	0.03	-99	0.0	<13.11	0.0	-99	0.0	103
J1042+3107	4.69	4.0865	20.75	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.04	0.02	-99	0.0	14.31	0.01	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.22	0.03	-99	0.0	<13.26	0.0	-99	0.0	103
BR1202-0725	4.69	4.3830	20.55	0.03	13.81	0.05	15.75	0.06	-99	0.0	-99	0.0	>12.95	0.0	-99	0.0	14.39	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.88	0.11	-99	0.0	<12.50	0.0	-99	0.0	4,37,47
J1100+1122	4.71	4.3947	21.74	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.39	0.0	-99	0.0	>16.09	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.21	0.09	-99	0.0	13.96	0.02	-99	0.0	103
J1200+4618	4.73	4.4765	20.50	0.15	-99	0.0	>15.23	0.0	-99	0.0	-99	0.0	>13.18	0.0	-99	0.0	>14.55	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.27	0.02	-99	0.0	<13.44	0.0	-99	0.0	103
J0307-4945	4.78	4.4660	20.67	0.09	13.57	0.12	15.91	0.17	-99	0.0	-99	0.0	13.36	0.06	-99	0.0	14.68	0.07	<15.46	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.21	0.17	-99	0.0	<12.60	0.0	-99	0.0	28
J0839+3524	4.78	4.2800	20.30	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.24	0.02	-99	0.0	>14.39	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.30	0.04	-99	0.0	-99	0.0	-99	0.0	103
J1607+1604	4.80	4.4741	20.30	0.15	-99	0.0	>14.85	0.0	-99	0.0	-99	0.0	12.59	0.02	-99	0.0	14.10	0.01	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.03	0.06	-99	0.0	13.71	0.10	-99	0.0	103
J0007+0041	4.83	4.7330	20.65	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.97	0.03	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	108
SDSS1737+5828	4.85	4.7420	20.65	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.30	0.10	-99	0.0	-99	0.0	-99	0.0	37
J1418+3142	4.85	3.9620	20.65	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.77	0.03	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<15.78	0.0	-99	0.0	14.48	0.03	-99	0.0	108
J0759+1800	4.86	4.6577	20.85	0.15	-99	0.0	>15.28	0.0	-99	0.0	-99	0.0	>13.47	0.0	-99	0.0	>14.68	0.0	14.26	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<15.16	0.0	-99	0.0	<13.61	0.0	-99	0.0	103
J0831+4046	4.89	4.3440	20.75	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	12.71	0.03	-99	0.0	13.90	0.03	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.79	0.07	-99	0.0	<13.54	0.0	-99	0.0	103
J1051+3545	4.90	4.3498	20.45	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.08	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.66	0.05	-99	0.0	<13.26	0.0	-99	0.0	103
J1051+3545	4.90	4.8206	20.35	0.10	-99	0.0	>14.68	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.58	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<13.17	0.0	-99	0.0	103
J1253+1046	4.91	4.6001	20.30	0.15	-99	0.0	>15.23	0.0	-99	0.0	-99	0.0	>13.01	0.0	-99	0.0	>14.22	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.09	0.03	-99	0.0	-99	0.0	-99	0.0	103
J2252+1425	4.91	4.7475	20.60	0.15	-99	0.0	>15.29	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.59	0.0	<14.41	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.98	0.11	-99	0.0	<13.74	0.0	-99	0.0	103
J1245+3822	4.94	4.4470	20.65	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.02	0.04	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<13.93	0.0	-99	0.0	-99	0.0	-99	0.0	108
J1737+5828	4.94	4.7440	20.65	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.93	0.06	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	108
J0040-0915	4.98	4.7394	20.30	0.15	-99	0.0	>14.91	0.0	-99	0.0	-99	0.0	>12.97	0.0	-99	0.0	>14.18	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.05	0.06	-99	0.0	-99	0.0	-99	0.0	103
J1101+0531	4.99	4.3446	21.30	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.66	0.0	-99	0.0	15.74	0.06	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.19	0.14	-99	0.0	13.95	0.11	-99	0.0	103
J1626+2858	5.02	4.6080	20.65	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.43	0.10	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	108
J1340+3926	5.03	4.8260	20.65	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.38	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.33	0.05	-99	0.0	-99	0.0	-99	0.0	108
J1013+4240	5.04	4.7979	20.60	0.15	-99	0.0	>14.78	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.97	0.03	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<13.55	0.0	-99	0.0	103
J1204-0021	5.09	3.6440	20.65	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.85	0.04	-99	0.0	-99	0.0	-99	0.0	108
J1345+2329	5.12	5.0060	20.65	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.66	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	108
J1132+1209	5.17	4.3800	20.65	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<14.97	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.78	0.07	-99	0.0	-99	0.0	-99	0.0	108
J1132+1209	5.17	5.0160	20.65	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.50	0.04	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<13.55	0.0	-99	0.0	-99	0.0	-99	0.0	108
J1054+1633	5.19	3.8420	20.65	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.58	0.07	-99	0.0	-99	0.0	-99	0.0	108
J1054+1633	5.19	4.8170	20.65	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.99	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	108
J1054+1633	5.19	4.1350	20.65	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.81	0.04	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	108
J0824+1302	5.19	4.8310	20.65	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.17	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<14.23	0.0	-99	0.0	-99	0.0	-99	0.0	108
J0824+1302	5.19	4.4720	20.65	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.84	0.07	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.60	0.08	-99	0.0	-99	0.0	-99	0.0	108
J1626+2751	5.19	5.1791	20.94	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.78	0.0	14.60	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>14.59	0.0	-99	0.0	<13.35	0.0	-99	0.0	103
J1626+2751	5.19	4.4975	21.39	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>12.98	0.0	-99	0.0	>14.31	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.08	0.02	-99	0.0	-99	0.0	-99	0.0	103
J1626+2751	5.19	4.3110	21.34	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.84	0.0	-99	0.0	>16.09	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	15.33	0.06	-99	0.0	14.00	0.06	-99	0.0	103
J1221+4445	5.21	4.8110	20.65	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.95	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	14.35	0.06	-99	0.0	-99	0.0	-99	0.0	108
J1208+0010	5.27	5.0820	20.65	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.75	0.03	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.27	0.08	-99	0.0	-99	0.0	-99	0.0	108
J1202+3235	5.29	5.0647	20.30	0.15	-99	0.0	>14.09	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.15	0.05	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	<12.86	0.0	-99	0.0	103
J1202+3235	5.29	4.7955	21.10	0.15	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	>13.81	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.90	0.03	-99	0.0	13.42	0.04	-99	0.0	103
J1437+2323	5.32	4.8010	20.65	0.20	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	13.82	0.02	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	-99	0.0	108

#Reference list
#1 - Pettini et al. (1994, ApJ, 426, 79)
#2 - Meyer et al. (1995, ApJ, 451, L13)
#3 - Lu et al. (1996, ApJS, 107, 475)
#4 - Lu et al. (1996, ApJ, 457, L1)
#5 - Prochaska \& Wolfe (1996, ApJ, 470, 403)
#6 - Steidel et al. (1997, ApJ, 480, 568)
#7 - Pettini et al. (1997, ApJ, 486, 665)
#8 - Prochaska \& Wolfe (1997, ApJ, 474, 140)
#9 - Boisse et al. (1998, A&A, 333, 841)
#10 - Ledoux et al. (1998, A&A, 337, 51)
#11 - Pettini et al. (1999, ApJ, 510, 576)
#12 - Lopez et al. (1999, ApJ, 513, 598)
#13 - Prochaska \& Wolfe (1999, ApJS, 121, 369)
#14 - Pettini et al. (2000, ApJ, 532, 65)
#15 - Churchill et al. (2000, ApJ, 543, 577)
#16 - de la Varga et al. (2000, A&A, 363, 69)
#17 - Rao \& Turnshek (2000, ApJS, 130, 1)
#18 - Petitjean et al. (2000, A&A, 364, L26)
#19 - Srianand et al. (2000, Nature, 408, 931)
#20 - Centurion et al. (2000, ApJ, 536, 540)
#21 - Molaro et al. (2000, ApJ, 541, 54)
#22 - Prochaska \& Wolfe (2000, ApJ 533, L5)
#23 - Prochaska et al. (2001, ApJS, 137, 21)
#24 - Prochaska et al. (2001, ApJ, 552, 99)
#25 - Ge et al. (2001, ApJ, 547, L1)
#26 - Ellison \& Lopez (2001, A&A, 380, 117)
#27 - Dessauges-Zavadsky et al. (unpublished)
#28 - Dessauges-Zavadsky et al. (2001, A&A, 370, 426)
#29 - Ellison et al. (2001, ApJ, 549, 770)
#30 - Dessauges-Zavadsky et al. (2002, A&A, 391, 801)
#31 - Ledoux et al. (2002, A&A, 385, 802)
#32 - Ledoux et al. (2002, A&A, 392, 781)
#33 - Petitjean et al. (2002, MNRAS, 332, 383)
#34 - Levshakov et al. (2002, ApJ, 565, 696)
#35 - Prochaska et al. (2002, PASP, 114, 933)
#36 - Peroux et al. (2002, New Astronomy, 7, 577)
#37 - Songaila \& Cowie (2002, AJ, 123, 2183)
#38 - Lopez et al. (2002, A&A, 385, 778)
#39 - Pettini et al. (2002, A&A, 391, 21)
#40 - Centurion et al. (2003, A&A, 403, 55)
#41 - Lopez \& Ellison (2003, A&A, 403, 573)
#42 - Prochaska et al. (2003, Nature, 423, 57)
#43 - Prochaska et al. (2003, ApJS, 147, 227)
#44 - Prochaska et al. (2003, ApJS, 148, 317)
#45 - Dessauges-Zavadsky et al. (2003, MNRAS, 345, 447)
#46 - Dessauges-Zavadsky et al. (2004, A&A, 416, 79)
#47 - D'Odorico \& Molaro (2004, A&A, 415, 879)
#48 - Turnshek et al. (2004, ApJ, 609, L53)
#49 - Lopez et al. (2005, ApJ, 626, 767)
#50 - Akerman et al. (2005, A&A, 440, 499)
#51 - Srianand et al. (2005, MNRAS, 362, 549)
#52 - Bowen et al. (2005, ApJ, 635, 880)
#53 - Rao et al. (2005, AJ, 129, 9)
#54 - Dessauges-Zavadsky et al. (2006, A&A, 445, 93)
#55 - Herbert-Fort et al. (2006, PASP, 118, 1077)
#56 - Dessauges-Zavadsky et al. (unpublished, diploma work)
#57 - Ledoux et al. (2006, ApJ, 640, L25)
#58 - Erni et al. (2006, A&A, 451, 19)
#59 - Ledoux et al. (2006, A&A, 457, 71)
#60 - Meiring et al. (2006, MNRAS, 370, 43)
#61 - Peroux et al. (2006, MNRAS, 372, 369)
#62 - Noterdaeme et al. (2007, A&A, 474, 393)
#63 - Noterdaeme et al. (2007, A&A, 469, 425)
#64 - Prochaska et al. (2007, ApJS, 171, 29)
#65 - Henry \& Prochaska (2007, PASP, 119, 962)
#66 - Dessauges-Zavadsky et al. (2007, A&A, 470, 431)
#67 - Meiring et al. (2007, MNRAS, 376, 557)
#68 - Ellison et al. (2007, MNRAS, 378, 801)
#69 - Petitjean et al. (2008, A&A, 480, 349)
#70 - Noterdaeme et al. (2008, A&A, 481, 327)
#71 - Pettini et al. (2008, MNRAS, 385, 2011)
#72 - Peroux et al. (2008, MNRAS, 386, 2209)
#73 - Meiring et al (2011, ApJ, 732, 35)
#74 - Meiring et al. (2009, MNRAS, 393, 1513)
#75 - Cooke et al (2011, MNRAS, 417, 1534)
#76 - Cooke et al (2011, MNRAS, 412, 1047)
#77 - Cooke et al (2010, MNRAS, 409, 679)
#78 - Nestor et al (2008, MNRAS, 390, 1670)
#79 - Fynbo et al (2011, MNRAS, 413, 2481)
#80 - Ellison et al (2010, MNRAS, 406, 1435)
#81 - Kulkarni  et al (2005, ApJ, 618, 68)
#82 - Ellison et al. (2008, MNRAS, 388, 1349)
#83 - Chen et al. (2005, ApJ, 620, 703)
#84 - Berg et al. (2013, MNRAS, 434, 2892)
#85 - Berg et al. (2014, PASP, 127, 167)
#86 - Penprase et al. (2010, ApJ, 721, 1)
#87 - Ellison et al. (2008, MNRAS, 388, 1349)
#88 - Guimarães et al. (2012, AJ, 143, 147)
#89 - Carswell et al. (2012, MNRAS, 422, 1700) 
#90 - Kulkarni et al. (2012, ApJ, 749, 176)
#91 - Noterdaeme et al. (2012, A&A, 540, 63)
#92 - Pettini et al. (2012, MNRAS, 425, 2477)
#93 - Noterdaeme et al. (2012, A&A, 542, 33)
#94 - Ellison et al. (2012, MNRAS, 424, 293)
#95 - Cooke et al. (2012, MNRAS, 425, 347)
#96 - Srianand et al. (2012, MNRAS, 421, 651)
#97 - Battisti et al. (2012, ApJ, 744, 93)
#98 - Meiring et al. (2011, ApJ, 732, 35)
#99 - Zafar et al. (2011, A&A, 532, 51)
#100 - Kanekar et al. (2014, MNRAS, 438, 2131)
#101 - Krogager et al. (2013, MNRAS, 433, 3091)
#102 - Vladilo et al. (2011, A&A, 530, 33)
#103 - Rafelski et al. (2012, ApJ, 755, 89)
#104 - Fynbo et al. (2013, MNRAS, 436, 361)
#105 - Zafar et al. (2014, MNRAS, 445, 2093)
#106 - Zafar et al. (2014, MNRAS, 444, 744)
#107 - Dutta et al. (2014, MNRAS, 440, 307)
#108 - Rafelski et al. (2014, ApJ, 782, 29)
#109 - This Paper


==> tb_stellar.dat <==
#Berg et al.: The chemistry of the most metal-rich DLAs at z~2 II - Context with the Local Group
#
#Stellar literature compilation (Table A.2)
#
#NOTE: No abundances are flagged with -99 values. All values are on Asplund et al. (2009) solar scale. Literature references follow the table.
#
#ID	Galaxy	Component	[O/H]	[Mg/H]	[Al/H]	[Si/H]	[S/H]	[Ca/H]	[Ti/H]	[Cr/H]	[Mn/H]	[Fe/H]	[Co/H]	[Ni/H]	[Zn/H]	References
96185_06	MW	Thick	0.16	-0.33	-0.40	-0.23	-99	-0.03	-0.41	-0.61	-0.99	-0.56	-0.40	-99	-0.68	4
CS22169-035	MW	Halo	0.05	-2.97	-3.89	-2.71	-99	-2.89	-3.07	-3.44	-3.37	-3.04	-3.21	-3.29	-2.90	1
113357	MW	Thin	-99	0.30	-99	-99	-99	0.33	0.31	-99	-99	0.25	-99	0.36	-99	2,14,15
CS29528-041	MW	Halo	-99	-2.92	-3.68	-3.46	-99	-2.88	-2.83	-3.44	-3.84	-3.30	-3.37	-3.27	-99	1
HIP77946	MW	Halo	-99	-0.44	-1.06	-0.48	-99	-0.59	-0.55	-0.95	-99	-0.95	-99	-0.85	-99	1
87533_06	MW	Thick	0.05	-0.05	-0.20	-0.06	-99	0.21	-99	-0.18	-0.44	-0.21	-0.19	-0.20	-0.38	4
103896	MW	Thin	-0.16	-0.17	-0.15	-0.19	-99	-0.20	-0.20	-0.26	-99	-0.24	-99	-0.28	-0.35	15
CS29502-042	MW	Halo	0.05	-2.98	-3.98	-2.86	-99	-2.95	-2.88	-3.53	-3.79	-3.19	-2.90	-3.22	-2.96	1
ET0033	Sculptor	Satellite	-99	-1.45	-99	-99	-1.72	-99	-99	-99	-99	-1.72	-99	-99	-99	22
HD120559	MW	Halo	-0.37	-0.67	-0.62	-0.70	-99	-0.76	-0.60	-0.82	-99	-0.99	-99	-0.92	-99	1
ET270	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.86	-1.49	-99	-99	-99	11
S07_656	Sagittarius	Satellite	-0.54	-0.54	-99	-0.26	-99	-0.34	-0.47	-0.19	-0.73	-0.32	-0.80	-0.69	-0.71	7
22263	MW	Thin	-99	0.11	-99	-99	-99	0.23	0.14	-99	-99	0.10	-99	0.09	-99	2,14,15
576	LMC	Satellite	-99	-0.83	-99	-1.18	-99	-1.13	-1.19	-1.57	-99	-1.19	-1.10	-1.28	-99	8
HR6243	MW	Thin	-99	-99	0.13	0.08	-99	0.05	0.13	-99	-99	0.06	-99	-99	-99	2,20
HD135148	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.73	-99	-99	-99	1
HD59360	MW	Thick	-99	-0.05	-0.12	-0.16	-0.03	-0.10	-0.15	-0.25	-0.36	-0.16	-0.25	-0.15	-0.16	2,3
HR8969	MW	Thin	-99	0.05	-0.05	-0.04	-99	-0.04	-0.03	-99	-99	-0.11	-99	-99	-99	2,20
CS22965-054	MW	Halo	-99	-2.80	-3.80	-2.97	-99	-2.64	-2.56	-3.11	-3.43	-3.08	-2.90	-3.06	-99	1
81748_06	MW	Thick	0.26	-0.03	-0.07	0.18	-99	0.27	-0.10	0.02	-0.21	-0.01	0.02	-0.01	-0.25	4
74831	MW	Thick	-0.08	-0.16	-0.36	-0.34	-99	-0.36	-0.35	-0.54	-99	-0.54	-99	-0.55	-0.44	15
601	LMC	Satellite	-99	-0.09	-99	-0.31	-99	-0.75	-0.55	-0.37	-99	-0.47	-0.61	-0.63	-99	8
ET299	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	11
19378	MW	Thick	-99	-1.16	-1.47	-1.28	-99	-1.30	-1.28	-99	-99	-1.66	-99	-99	-99	2,18
32308	MW	Thick	-99	-0.30	-0.32	-0.30	-99	-0.39	-0.48	-99	-99	-0.57	-99	-99	-99	2,18
599	LMC	Satellite	-99	-0.45	-99	-0.69	-99	-0.88	-0.86	-1.00	-99	-0.80	-0.86	-0.99	-99	8
HD127667	MW	Thick	-0.24	-0.21	-0.39	-0.34	-0.38	-0.28	-0.32	-0.43	-0.51	-0.34	-0.41	-0.30	-0.35	2,3
88622	MW	Thick	-99	-0.06	-99	-99	-99	-0.20	-0.21	-99	-99	-0.41	-99	-0.35	-99	2,14,15
593	LMC	Satellite	-99	-0.55	-99	-0.99	-99	-1.08	-0.92	-1.29	-99	-1.10	-1.11	-1.29	-99	8
HE1131+0141	MW	Halo	-99	-2.27	-3.30	-99	-99	-2.19	-2.24	-2.70	-2.99	-2.49	-2.61	-2.50	-99	1
HIP50139	MW	Halo	-99	-0.38	-0.41	-0.38	-99	-0.47	-0.36	-0.58	-99	-0.66	-99	-0.61	-99	1
BS17576-071	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.72	-99	-99	-99	1
HE1300-2431	MW	Halo	-99	-2.87	-3.96	-99	-99	-2.95	-2.51	-3.55	-4.14	-3.25	-2.88	-3.00	-99	1
CS30338-119	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.82	-99	-99	-99	1
HD232078	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.37	-99	-99	-99	1
0640	Carina	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-2.19	-1.68	-99	-99	-99	11
HE1128-0823	MW	Halo	-99	-2.50	-3.66	-99	-99	-2.35	-2.22	-2.98	-3.47	-2.71	-2.59	-2.67	-99	1
Scl051_05	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	16
60825	MW	Thin	-0.41	-0.41	-0.79	-0.56	-99	-0.53	-0.56	-0.64	-99	-0.61	-99	-0.67	-99	15
HD6840	MW	Thick	-0.38	-0.22	-0.27	-0.34	-0.39	-0.26	-0.28	-0.41	-0.57	-0.38	-0.41	-0.32	-0.40	2,3
64706	MW	Thick	0.05	-0.11	-0.09	-0.10	-99	-0.15	0.04	-0.09	-99	-0.13	-99	-0.15	-0.14	15
ET121	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	11
HE0340-3430	MW	Halo	-99	-1.78	-2.93	-99	-99	-1.57	-1.63	-2.08	-2.49	-1.95	-2.07	-2.18	-99	1
ET126	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.56	-1.04	-99	-99	-99	11
104660	MW	Thick	-99	-0.34	-0.44	-0.39	-99	-0.38	-0.50	-99	-99	-0.89	-99	-99	-99	2,18
HE2209-1240	MW	Halo	-99	-2.17	-2.54	-2.56	-99	-2.36	-2.33	-2.89	-3.28	-2.72	-2.43	-2.64	-99	1
BL113	Fornax	Satellite	-99	-0.68	-99	-0.66	-99	-0.73	-0.85	-0.88	-1.15	-0.71	-99	-0.89	-99	5,11
16492	MW	Thick	-0.12	-0.15	-0.21	-0.31	-99	-0.32	-0.27	-0.53	-99	-0.54	-99	-0.50	-0.37	15
117526	MW	Thin	0.09	0.17	0.18	0.23	-99	0.16	0.26	0.22	-99	0.20	-99	0.22	0.10	15
HD77408	MW	Thin	-99	-0.12	-0.12	-0.21	-0.25	-0.21	-0.25	-0.23	-0.42	-0.23	-0.27	-0.27	-0.28	3
100942	MW	Thick	0.01	0.08	0.09	0.10	-99	0.07	0.10	0.08	-99	0.08	-99	0.09	0.07	15
HD54182	MW	Thin	-99	-0.07	-0.15	-0.16	0.02	-0.12	-0.18	-0.26	-0.38	-0.19	-0.29	-0.15	-0.15	2,3
56830	MW	Thick	-0.35	-0.37	-0.47	-0.55	-99	-0.51	-0.52	-0.83	-99	-0.82	-99	-0.82	-0.49	15
90539	MW	Thin	0.23	-0.04	-0.04	-0.03	-99	-0.22	-0.02	-0.22	-99	-0.26	-99	-0.19	-0.02	15
HR4067	MW	Thin	-99	0.31	0.30	0.25	-99	0.18	0.35	-99	-99	0.24	-99	-99	-99	2,20
CS22881-039	MW	Halo	-99	-2.40	-3.32	-2.70	-99	-2.19	-2.22	-2.91	-3.29	-2.69	-2.52	-99	-99	1
CS22881-036	MW	Halo	-99	-1.67	-99	-99	-99	-1.41	-1.65	-99	-99	-2.05	-99	-99	-99	1
HE1215+0149	MW	Halo	-99	-2.57	-3.35	-99	-99	-2.60	-2.47	-3.37	-3.66	-2.90	-2.74	-2.72	-99	1
85320	MW	Thick	-0.01	0.03	-0.02	-0.05	-99	-0.09	-0.03	-0.12	-99	-0.13	-99	-0.13	-0.10	15
ET057	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.63	-1.26	-99	-99	-99	11
769	Carina	Satellite	-99	-1.21	-99	-99	-1.18	-1.39	-1.36	-1.55	-99	-1.63	-1.61	-1.60	-99	6
ET054	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-2.14	-1.74	-99	-99	-99	11
CS22873-055	MW	Halo	-2.42	-2.59	-3.17	-2.61	-99	-2.62	-2.78	-3.32	-3.45	-2.98	-2.82	-2.92	-2.69	1
64673	MW	Thick	0.02	0.09	0.02	0.03	-99	0.02	-0.01	-0.03	-99	0.00	-99	-0.01	-0.01	15
G88-42	MW	Halo	-99	-1.44	-99	-99	-99	-1.46	-1.55	-1.73	-99	-1.67	-99	-1.78	-99	2
CS30315-001	MW	Halo	-99	-2.61	-3.91	-99	-99	-2.69	-2.74	-3.56	-3.39	-2.97	-2.86	-2.82	-99	1
CS22518-039	MW	Halo	-99	-2.28	-99	-99	-99	-2.24	-2.15	-2.74	-2.53	-2.47	-99	-99	-99	1
ET059	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.83	-1.46	-99	-99	-99	11
HIP58229	MW	Halo	-99	-0.78	-99	-0.66	-99	-0.72	-0.67	-0.94	-99	-0.92	-99	-1.01	-99	1
HD198044	MW	Thick	0.11	-0.17	-0.16	-0.18	-99	-0.20	-0.32	-99	-99	-0.25	-99	-99	-99	2,20
HE0316+0214	MW	Halo	-99	-2.49	-3.61	-99	-99	-2.89	-2.88	-3.51	-3.91	-3.14	-3.12	-2.80	-99	1
HD148049	MW	Thin	-0.36	-0.17	-0.27	-0.31	-0.20	-0.20	-0.24	-0.43	-0.50	-0.31	-0.36	-0.28	-0.28	2,3
HE1132+0204	MW	Halo	-99	-2.35	-3.55	-99	-99	-2.33	-2.39	-2.71	-3.11	-2.53	-2.45	-2.49	-99	1
CS22189-009	MW	Halo	0.05	-3.40	-4.39	-3.16	-99	-3.27	-3.38	-3.88	-3.78	-3.49	-3.19	-3.40	-2.99	1
HR235	MW	Thin	-99	-0.03	-0.11	-0.07	-99	-0.07	0.08	-99	-99	-0.09	-99	-99	-99	2,20
BD+58_1218	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.55	-99	-99	-99	1
G189-050	MW	Halo	-99	-1.79	-99	-1.32	-99	-1.29	-1.28	-99	-99	-1.39	-99	-99	-99	2,19
117320	MW	Thin	0.03	0.15	0.12	0.17	-99	0.16	0.18	0.14	-99	0.16	-99	0.16	0.07	15
BS16089-013	MW	Halo	-99	-2.22	-3.50	-2.57	-99	-2.46	-2.52	-3.08	-3.77	-2.82	-2.65	-2.80	-2.38	1
113174	MW	Thin	-99	-0.12	0.00	-0.15	-99	-0.06	-0.09	-0.21	-99	-0.11	-99	-0.16	-0.20	14,15
HD103545	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.97	-99	-99	-99	1
G116-53	MW	Halo	-99	-0.94	-99	-0.86	-99	-0.83	-0.87	-1.11	-99	-1.07	-99	-1.09	-99	2
21921	MW	Thick	-99	0.04	-99	-99	-99	-0.09	-0.06	-99	-99	-0.37	-99	-0.28	-99	2
64459	MW	Thick	-99	-0.16	-0.17	-0.26	-99	-0.21	-0.19	-0.32	-99	-0.31	-99	-0.36	-0.33	15
ET275	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.59	-1.15	-99	-99	-99	11
80114	MW	Halo	-99	-0.52	-0.53	-0.57	-99	-0.52	-0.48	-0.67	-99	-0.67	-99	-0.71	-0.61	15
10140	MW	Thick	-99	-0.61	-0.71	-0.69	-99	-0.75	-0.79	-99	-99	-1.07	-99	-99	-99	2,18
CS22955-110	MW	Halo	-99	-0.45	-99	-99	-99	-0.44	-0.34	-0.54	-0.83	-0.69	-99	-99	-99	1
CS22955-115	MW	Halo	-99	-0.13	-99	-99	-99	0.57	-0.10	-0.24	-0.85	-0.40	-99	-99	-99	1
57983	MW	Halo	-99	-1.83	-99	-99	-99	-1.80	-99	-99	-99	-2.20	-99	-99	-99	2
90004	MW	Thin	0.16	0.06	0.08	0.01	-99	-0.07	0.06	-0.13	-99	-0.14	-99	-0.11	0.02	15
S07_867	Sagittarius	Satellite	-0.68	-0.77	-99	-0.55	-99	-0.66	-0.77	-99	-99	-0.71	-1.19	-1.13	-1.19	7
HD27816	MW	Thin	-99	-0.30	-0.42	-0.47	-99	-0.33	-0.36	-0.57	-99	-0.49	-0.53	-0.45	-0.54	2,3
HIP62882	MW	Halo	-99	-0.78	-0.80	-0.75	-99	-0.91	-0.92	-1.27	-99	-1.24	-99	-1.18	-99	1
HR4683	MW	Thin	-99	-0.33	-0.44	-0.35	-99	-0.38	-99	-99	-99	-0.48	-99	-99	-99	2,20
HE0109-3711	MW	Halo	-99	-99	-99	-99	-99	-1.47	-1.46	-1.94	-99	-1.91	-99	-99	-99	1
ET0031	Sculptor	Satellite	-99	-1.12	-99	-99	-1.58	-99	-99	-99	-99	-1.63	-99	-99	-99	22
HD11007	MW	Thin	-0.25	-0.16	-0.20	-0.29	-0.23	-0.19	-0.22	-0.34	-0.47	-0.26	-0.33	-0.21	-0.23	2,3
HE0501-5644	MW	Halo	-99	-2.13	-3.12	-99	-99	-2.10	-2.17	-2.58	-2.80	-2.40	-2.39	-2.63	-99	1
HD201099	MW	Thick	-0.09	-0.23	-0.33	-0.40	-99	-0.36	-0.36	-99	-99	-0.44	-99	-99	-99	2,20
CS30301-015	MW	Halo	-99	-1.80	-2.47	-99	-99	-1.85	-2.19	-99	-99	-2.64	-99	-99	-2.27	1
CS22878-027	MW	Halo	-99	-2.48	-3.30	-2.37	-99	-2.28	-2.08	-2.57	-2.86	-2.47	-99	-2.39	-99	1
HD126793	MW	Halo	-0.33	-0.50	-0.50	-0.50	-99	-0.61	-0.52	-0.88	-99	-0.81	-99	-0.80	-99	1
ET242	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.72	-1.25	-99	-99	-99	11
350	Fornax	Satellite	-99	-99	-99	-1.01	-99	-99	-1.05	-99	-99	-0.91	-99	-99	-99	21
352	Fornax	Satellite	-99	-99	-99	-0.97	-99	-99	-1.13	-99	-99	-1.39	-99	-99	-99	21
113777	MW	Thin	0.05	-0.01	0.01	-0.08	-99	-0.11	-0.01	-0.24	-99	-0.24	-99	-0.18	-0.03	15
36849	MW	Thick	-99	-0.45	-99	-0.48	-99	-0.54	-0.46	-99	-99	-0.81	-99	-99	-99	2,15,18
BS16467-062	MW	Halo	-99	-3.23	-3.73	-3.16	-99	-3.34	-3.23	-3.99	-4.37	-3.52	-2.87	-3.29	-99	1
13	Fornax	Satellite	-99	-1.08	-99	-0.97	-99	-99	-99	-99	-99	-0.98	-99	-99	-99	21
11	Fornax	Satellite	-99	-1.31	-99	-99	-99	-99	-1.14	-99	-99	-1.35	-99	-99	-99	21
54779	MW	Thick	0.06	-0.12	-0.17	-0.22	-99	-0.26	-0.18	-0.38	-99	-0.39	-99	-0.39	-0.16	15
15	Fornax	Satellite	-99	-99	-99	-1.68	-99	-99	-99	-99	-99	-1.89	-99	-99	-99	21
71284	MW	Thin	-0.11	-0.26	-0.39	-0.24	-99	-0.17	-0.24	-0.32	-99	-0.24	-99	-0.34	-0.41	15
19	Fornax	Satellite	-99	-1.06	-99	-0.82	-99	-99	-0.78	-99	-99	-0.86	-99	-99	-99	21
12653	MW	Thin	-99	0.25	-99	-99	-99	0.34	0.22	-99	-99	0.19	-99	0.22	-99	2,14,15
87154	MW	Thin	0.16	0.23	0.24	0.19	-99	0.18	0.19	0.12	-99	0.13	-99	0.16	0.15	15
HE0054-2123	MW	Halo	-99	-2.24	-2.66	-2.40	-99	-2.17	-1.96	-2.63	-3.38	-2.56	-2.36	-2.43	-1.95	1
44347_06	MW	Thick	-0.13	-0.41	-0.75	-0.44	-99	-0.26	-0.60	-0.89	-1.39	-0.85	-0.58	-0.77	-0.82	4
49942	MW	Thick	-99	-0.06	0.03	-0.08	-99	-0.11	-0.01	-0.23	-99	-0.27	-99	-0.24	-0.13	15
62882	MW	Halo	-99	-0.64	-0.71	-0.68	-99	-0.79	-0.84	-99	-99	-1.19	-99	-99	-99	2,18
48146	MW	Thin	-99	-0.01	-0.02	0.08	-99	0.07	0.23	-99	-99	0.02	-99	-99	-99	2,18
HR3262	MW	Thin	-99	-99	-0.21	-0.13	-99	-0.16	-0.04	-99	-99	-0.20	-99	-99	-99	2,20
HD36909	MW	Thin	-99	-0.18	-0.20	-0.18	0.01	-0.12	-0.21	-0.28	-0.36	-0.17	-0.33	-0.18	-0.21	2,3
136	Fornax	Satellite	-99	-1.02	-99	-0.91	-99	-99	-0.68	-99	-99	-0.80	-99	-99	-99	21
130	Fornax	Satellite	-99	-99	-99	-1.86	-99	-99	-99	-99	-99	-2.05	-99	-99	-99	21
133	Fornax	Satellite	-99	-0.89	-99	-99	-99	-99	-0.97	-99	-99	-0.80	-99	-99	-99	21
83276	MW	Thin	-0.08	-0.04	-0.09	-0.08	-99	-0.04	-0.06	-0.09	-99	-0.07	-99	-0.13	-0.11	15
99423	MW	Halo	-99	-0.97	-99	-0.93	-99	-0.98	-1.01	-99	-99	-1.43	-99	-99	-99	2,18
139	Fornax	Satellite	-99	-0.91	-99	-0.96	-99	-99	-0.93	-99	-99	-0.84	-99	-99	-99	21
HD73400	MW	Thin	-0.18	-0.01	-0.08	-0.17	-0.21	-0.02	-0.02	-0.25	-0.36	-0.16	-0.28	-0.14	-0.24	2,3
23002057	Sagittarius	Satellite	-0.19	-0.14	-99	0.07	-99	0.37	0.14	-0.14	-99	-0.07	-99	-0.11	-99	9
ET0063	Sculptor	Satellite	-99	-1.00	-99	-99	-1.24	-99	-99	-99	-99	-1.13	-99	-99	-99	22
HD109303	MW	Thin	-0.35	-0.37	-0.33	-0.36	-0.30	-0.40	-0.43	-0.49	-0.64	-0.44	-0.50	-0.47	-0.37	3
Scl459	Sculptor	Satellite	-1.30	-1.25	-99	-1.40	-99	-1.35	-1.63	-1.84	-2.09	-1.59	-1.48	-1.50	-1.52	12
6607_06	MW	Thick	0.11	-0.22	-0.37	-0.11	-99	0.02	-0.24	-0.38	-0.67	-0.41	-0.21	-0.34	-0.56	4
HE0430-4404	MW	Halo	-99	-1.81	-3.03	-99	-99	-1.73	-1.69	-2.07	-2.59	-2.08	-2.05	-2.04	-99	1
CS22958-042	MW	Halo	-1.52	-2.55	-3.68	-2.66	-99	-2.47	-2.59	-2.97	-3.10	-2.85	-2.72	-2.91	-99	1
76394	MW	Thick	-0.06	0.08	-0.14	-0.04	-99	-0.04	-0.09	-0.09	-99	-0.07	-99	-0.10	-0.14	15
86694	MW	Halo	-1.39	-1.52	-99	-1.65	-99	-1.62	-1.61	-1.91	-99	-1.85	-99	-1.89	-1.70	15
116410	MW	Thin	-0.05	-0.18	-0.24	-0.26	-99	-0.32	-0.26	-0.33	-99	-0.37	-99	-0.39	-0.31	15
HE2155+0136	MW	Halo	-99	-1.87	-3.01	-99	-99	-1.68	-1.79	-2.12	-2.42	-2.07	-1.99	-2.00	-99	1
115792	MW	Thin	-0.12	-0.03	-0.09	-0.10	-99	-0.03	-0.07	-0.15	-99	-0.11	-99	-0.17	-0.19	15
HE0256-1109	MW	Halo	-99	-2.28	-99	-99	-99	-2.45	-99	-99	-99	-2.73	-99	-99	-99	1
HE1500-1628	MW	Halo	-99	-2.15	-3.30	-99	-99	-2.47	-2.47	-2.59	-2.63	-2.31	-2.22	-2.27	-99	1
HE2347-1254	MW	Halo	-99	-1.56	-2.55	-99	-99	-1.44	-1.37	-1.92	-2.26	-1.83	-1.76	-1.96	-1.66	1
HE1230-1724	MW	Halo	-99	-2.10	-3.28	-99	-99	-1.98	-2.04	-2.45	-3.01	-2.30	-2.42	-2.50	-99	1
82062	MW	Thin	-0.36	-0.35	-0.50	-0.47	-99	-0.47	-0.47	-0.56	-99	-0.55	-99	-0.62	-0.56	15
5458	MW	Halo	-99	-0.47	-0.77	-0.60	-99	-0.53	-0.77	-99	-99	-0.97	-99	-99	-99	2,18
37171	MW	Thin	0.12	0.14	0.20	0.21	-99	0.08	0.14	0.17	-99	0.13	-99	0.23	0.24	15
CS22948-066	MW	Halo	-2.20	-2.88	-3.95	-2.81	-99	-2.85	-2.87	-3.40	-3.30	-3.15	-2.79	-2.97	-2.73	1
87101	MW	Thick	-0.81	-1.08	-1.27	-1.29	-99	-1.26	-1.33	-1.66	-99	-1.57	-99	-1.69	-1.44	15
CS22948-068	MW	Halo	-99	-0.84	-99	-99	-99	-1.01	-0.94	-1.22	-1.84	-1.35	-99	-99	-99	1
HE1509-0806	MW	Halo	-99	-2.33	-2.61	-99	-99	-2.34	-1.91	-2.96	-3.00	-2.96	-2.88	-99	-99	1
68592	MW	Halo	-99	-2.71	-99	-99	-99	-2.73	-2.69	-99	-99	-3.23	-99	-3.28	-99	2
CD-23_72	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.00	-99	-99	-99	1
HR2943	MW	Thin	0.19	0.12	0.04	0.05	-99	0.03	0.20	-99	-99	0.04	-99	-99	-99	2,20
CS29517-025	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.19	-99	-99	-99	1
HR2233	MW	Thin	-99	-0.01	-0.10	-0.11	-99	-0.07	0.03	-99	-99	-0.11	-99	-99	-99	2,20
110843	MW	Thin	0.19	0.20	0.30	0.32	-99	0.24	0.28	0.31	-99	0.29	-99	0.35	0.34	15
HR2548	MW	Thin	0.02	-0.09	-0.14	-0.15	-99	-0.12	-0.08	-99	-99	-0.14	-99	-99	-99	2,20
HR5235	MW	Thin	-99	0.52	0.45	0.37	-99	0.30	0.40	-99	-99	0.25	-99	-99	-99	2,20
606	LMC	Satellite	-1.75	-99	-99	-99	-99	-1.50	-1.83	-1.29	-99	-1.69	-1.55	-2.10	-99	8
1105	LMC	Satellite	-99	-0.61	-99	-0.59	-99	-0.69	-0.55	-0.95	-99	-0.68	-0.74	-0.89	-99	8
BL158	Fornax	Satellite	-99	-0.71	-99	-0.71	-99	-1.15	-1.19	-1.08	-1.61	-0.80	-99	-0.92	-99	5,11
BS16547-049	MW	Halo	-99	-2.54	-3.75	-2.59	-99	-2.52	-2.64	-3.24	-3.60	-3.01	-99	-3.08	-99	1
BL155	Fornax	Satellite	-99	-0.68	-99	-0.73	-99	-0.81	-0.71	-0.86	-1.07	-0.66	-99	-0.77	-99	5,11
SDSS1707+58	MW	Halo	-99	-1.46	-99	-99	-99	-1.76	-1.97	-99	-99	-2.57	-99	-99	-99	1
BL151	Fornax	Satellite	-99	-0.82	-99	-0.79	-99	-1.01	-0.90	-0.90	-1.22	-0.83	-99	-0.96	-99	5,11
BL150	Fornax	Satellite	-99	-0.72	-99	-0.70	-99	-0.91	-0.90	-0.92	-1.17	-0.77	-99	-1.00	-99	5,11
HE0206-1916	MW	Halo	-99	-1.64	-99	-99	-99	-2.01	-1.56	-2.09	-99	-2.14	-99	-99	-99	1
5070	Carina	Satellite	-1.20	-2.46	-99	-99	-1.09	-2.11	-2.18	-2.57	-99	-2.10	-1.79	-1.92	-2.09	6
28369	MW	Thin	0.36	-0.05	-0.37	-0.12	-99	-0.10	-0.13	-0.17	-99	-0.15	-99	-0.21	-0.27	15
HD11045	MW	Thin	-99	-0.10	-0.14	-0.25	-0.15	-0.19	-0.16	-0.42	-0.61	-0.34	-0.34	-0.30	-0.19	2,3
CS22897-057	MW	Halo	-99	-0.13	-99	-99	-99	-0.29	0.17	-0.53	-0.63	-0.35	-99	-99	-99	1
CS29495-041	MW	Halo	-2.09	-2.51	-3.46	-2.21	-99	-2.42	-2.51	-3.14	-3.35	-2.81	-2.67	-2.84	-2.63	1
G66-51	MW	Thick	-99	-0.57	-99	-99	-99	-0.66	-0.66	-99	-99	-0.97	-99	-0.93	-99	2
79715	MW	Thin	0.04	0.03	-0.03	-0.04	-99	-0.07	-0.07	-0.08	-99	-0.06	-99	-0.07	-0.06	15
38769_06	MW	Thick	-0.07	-0.44	-0.54	-0.48	-99	-0.25	-0.60	-0.81	-1.44	-0.79	-0.71	-0.75	-0.78	4
HD6434	MW	Thick	-0.10	-0.17	-0.29	-0.33	-99	-0.29	-0.20	-99	-99	-0.48	-99	-99	-99	2,20
CS22941-005	MW	Halo	-99	-1.92	-99	-99	-99	-2.11	-1.90	-2.40	-2.47	-2.41	-99	-99	-99	1
HR8885	MW	Thin	-99	0.24	0.10	0.09	-99	0.11	0.17	-99	-99	0.08	-99	-99	-99	2,20
73650	MW	Thick	-0.16	-0.01	-0.07	-0.09	-99	-0.07	-0.08	-0.12	-99	-0.11	-99	-0.17	-0.19	15
237	Fornax	Satellite	-99	-99	-99	-1.53	-99	-99	-99	-99	-99	-1.45	-99	-99	-99	21
85757_06	MW	Thick	0.06	-0.33	-0.48	-0.30	-99	-0.13	-0.48	-0.69	-1.10	-0.70	-0.54	-0.64	-0.76	4
CS30306-110	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.85	-99	-99	-99	1
51477	MW	Halo	-99	-0.66	-0.89	-0.65	-99	-0.71	-0.72	-1.02	-99	-1.00	-99	-1.00	-0.77	15
HIP27654	MW	Halo	-99	-0.50	-99	-0.40	-99	-0.62	-0.63	-0.98	-99	-0.92	-99	-0.81	-99	1
HD223436	MW	Thin	-99	0.11	0.02	0.03	-0.08	0.11	0.05	-0.02	-0.12	0.01	-0.09	0.04	-0.05	2,3
HD9091	MW	Thin	-0.30	-0.25	-0.23	-0.32	-0.24	-0.31	-0.32	-0.40	-0.52	-0.35	-0.39	-0.39	-0.29	3
28188	MW	Thick	-99	-0.46	-0.57	-0.38	-99	-0.46	-0.33	-99	-99	-0.55	-99	-99	-99	2,18
7459	MW	Halo	-99	-0.87	-99	-99	-99	-0.86	-0.92	-99	-99	-1.10	-99	-1.15	-99	2
407	MW	Thin	0.07	0.11	0.08	0.14	-99	0.13	0.09	0.15	-99	0.12	-99	0.13	0.10	15
HD99126	MW	Thin	-99	0.06	-0.03	-0.10	-0.10	-0.08	-0.06	-0.15	-0.28	-0.10	-0.19	-0.05	-0.14	2,3
8498	MW	Thin	0.07	0.08	0.08	0.07	-99	0.05	0.04	0.05	-99	0.04	-99	0.05	0.15	15
66509	MW	Thick	-99	-0.20	-0.29	-0.30	-99	-0.34	-0.34	-99	-99	-0.61	-99	-99	-99	2,18
HD3008	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.76	-99	-99	-99	1
114040	MW	Thin	0.16	0.13	0.13	0.09	-99	0.03	0.11	0.03	-99	0.02	-99	0.05	0.28	15
HE2229-4153	MW	Halo	-99	-2.31	-3.36	-99	-99	-2.23	-2.30	-2.80	-3.10	-2.59	-2.48	-2.74	-99	1
HD199085	MW	Thin	-99	-0.05	-0.12	-0.10	-0.19	0.04	-0.06	-0.11	-0.21	-0.06	-0.25	-0.07	-0.11	2,3
HR5011	MW	Thin	0.34	0.28	0.30	0.22	-99	0.24	0.26	-99	-99	0.16	-99	-99	-99	2,20
109067	MW	Halo	-99	-0.49	-99	-0.52	-99	-0.51	-0.57	-99	-99	-0.90	-99	-99	-99	2,18
84905	MW	Thick	-99	-0.12	-99	-99	-99	-0.24	-0.26	-99	-99	-0.52	-99	-0.46	-99	2,14,15
76976	MW	Halo	-99	-1.92	-99	-99	-99	-2.00	-1.96	9.42	-99	-2.44	-99	9.75	-99	2,15,18
84907	MW	Thin	0.05	-0.07	-0.06	-0.02	-99	-0.12	-0.06	-0.04	-99	-0.08	-99	-0.08	-0.02	15
HR5019	MW	Thick	0.14	0.10	0.15	0.03	-99	0.09	0.15	-99	-99	0.03	-99	-99	-99	2,20
109266	MW	Thick	-0.34	-0.17	-0.22	-0.31	-99	-0.19	-0.19	-0.42	-99	-0.37	-99	-0.41	-0.40	15
HE1351-1049	MW	Halo	-99	-3.17	-4.20	-99	-99	-3.11	-3.08	-3.70	-4.11	-3.45	-3.04	-3.12	-99	1
105214	MW	Thin	0.09	0.17	0.18	0.12	-99	0.08	0.10	0.05	-99	0.06	-99	0.08	0.23	15
82588	MW	Thick	-99	0.03	-99	-99	-99	0.09	0.06	-99	-99	0.03	-99	0.04	-99	2,14,15
103572	MW	Thick	-0.20	-0.31	-0.45	-0.47	-99	-0.45	-0.41	-0.66	-99	-0.66	-99	-0.65	-0.51	15
2319	MW	Thin	-0.34	-0.31	-0.50	-0.45	-99	-0.43	-0.42	-0.58	-99	-0.55	-99	-0.60	-0.51	15
115803	MW	Thin	-0.07	0.04	-0.06	0.03	-99	0.07	-0.03	-0.04	-99	0.01	-99	-0.06	-0.02	15
HE0338-3945	MW	Halo	-1.03	-2.15	-3.29	-99	-99	-2.03	-1.99	-2.52	-2.96	-2.43	-2.27	-2.39	-99	1
51078	MW	Thin	0.09	0.37	0.33	0.31	-99	0.26	0.26	0.24	-99	0.25	-99	0.31	0.40	15
HD182758	MW	Thin	-99	-0.31	-0.36	-0.49	-0.40	-0.42	-0.38	-0.60	-0.74	-0.48	-0.55	-0.46	-0.35	2,3
HD74011	MW	Thick	-99	-0.26	-0.31	-0.43	-99	-0.35	-0.29	-99	-99	-0.59	-99	-99	-99	2,20
97468	MW	Halo	-99	-1.02	-99	-1.16	-99	-1.13	-1.21	-99	-99	-1.64	-99	-99	-99	2,18
92864	MW	Thick	0.05	0.15	0.08	0.10	-99	0.09	0.05	0.06	-99	0.07	-99	0.06	0.11	15
100394	MW	Thick	-0.21	-0.35	-0.59	-0.50	-99	-0.51	-0.48	-0.73	-99	-0.68	-99	-0.72	-0.68	15
HD216106	MW	Thick	-99	-0.11	-0.23	-0.24	-0.11	-0.15	-0.23	-0.36	-0.50	-0.28	-0.37	-0.25	-0.25	2,3
65268	MW	Thin	-99	-0.39	-0.51	-0.30	-99	-0.36	-0.40	-99	-99	-0.60	-99	-99	-99	2,18
CS22875-029	MW	Halo	-99	-2.11	-3.25	-2.55	-99	-2.11	-2.16	-2.73	-3.34	-2.65	-2.49	-99	-99	1
633	LMC	Satellite	-0.33	-99	-99	-0.53	-99	-0.72	-0.68	-0.72	-99	-0.57	-0.57	-0.75	-99	8
HD3179	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-0.87	-99	-99	-99	1
32649	MW	Thick	0.11	-0.02	0.01	-0.10	-99	-0.12	-0.04	-0.26	-99	-0.26	-99	-0.21	-0.12	15
HR8354	MW	Thin	-99	-0.35	-0.48	-0.48	-99	-0.47	-0.51	-99	-99	-0.60	-99	-99	-99	2,20
BS16083-172	MW	Halo	-99	-2.03	-2.99	-1.95	-99	-2.17	-2.15	-2.82	-3.22	-2.53	-2.24	-2.40	-99	1
92880	MW	Thick	-0.07	0.03	-0.03	-0.06	-99	-0.06	-0.10	-0.14	-99	-0.10	-99	-0.13	-0.18	15
88631	MW	Thick	0.19	0.19	0.29	0.32	-99	0.24	0.32	0.29	-99	0.28	-99	0.30	0.23	15
HE2333-1358	MW	Halo	-99	-2.90	-4.25	-99	-99	-3.06	-3.15	-3.84	-4.17	-3.34	-3.01	-3.01	-99	1
G241-004	MW	Halo	-99	-2.06	-99	-1.43	-99	-1.40	-1.39	-99	-99	-1.50	-99	-99	-99	2,19
10977	MW	Thin	-0.13	-0.16	-0.12	-0.16	-99	-0.16	-0.02	-0.04	-99	-0.14	-99	-0.15	-0.15	15
0677	Carina	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-2.32	-1.70	-99	-99	-99	11
73385	MW	Halo	-99	-0.91	-99	-0.90	-99	-1.11	-1.15	-99	-99	-1.52	-99	-99	-99	2,15,18
ET0048	Sculptor	Satellite	-99	-1.27	-99	-99	-1.84	-99	-99	-99	-99	-1.85	-99	-99	-99	22
19701	MW	Halo	-99	-1.69	-99	-99	-99	-1.73	-99	-99	-99	-2.05	-99	-99	-99	2
HD165401	MW	Thick	-99	-0.05	-0.18	-0.26	-99	-0.25	-0.17	-99	-99	-0.40	-99	-99	-99	2,20
117880	MW	Thin	-99	0.30	-99	-99	-99	0.30	0.24	-99	-99	0.17	-99	0.24	-99	2,14,15
51614	MW	Thin	0.00	0.26	0.24	0.18	-99	0.19	0.14	0.12	-99	0.15	-99	0.16	0.02	15
ET138	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-2.25	-1.63	-99	-99	-99	11
ET139	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.66	-1.34	-99	-99	-99	11
HD148211	MW	Thick	-0.21	-0.30	-0.44	-0.46	-99	-0.43	-0.36	-99	-99	-0.59	-99	-99	-99	2,20
57265	MW	Halo	-99	-0.79	-99	-0.80	-99	-0.70	-0.78	-99	-99	-1.03	-99	-99	-99	2,18
LP56-75	MW	Halo	-99	-2.54	-3.56	-99	-99	-2.56	-2.21	-3.02	-3.53	-2.78	-2.35	-2.58	-99	1
ET137	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.40	-0.82	-99	-99	-99	11
ET132	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.92	-1.43	-99	-99	-99	11
ET133	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.53	-1.00	-99	-99	-99	11
55805	MW	Thin	-0.42	-0.63	-0.90	-0.79	-99	-0.80	-0.81	-1.03	-99	-1.06	-99	-1.08	-0.98	15
8674_06	MW	Thick	0.02	-99	-0.54	-0.29	-99	-0.18	-0.48	-0.59	-0.95	-0.60	-0.46	-0.58	-0.50	4
80587	MW	Thick	-0.25	-0.40	-0.44	-0.54	-99	-0.53	-0.55	-0.74	-99	-0.70	-99	-0.74	-0.62	15
HD62301	MW	Thick	-0.19	-0.34	-0.45	-0.47	-99	-0.55	-0.38	-99	-99	-0.63	-99	-99	-99	2,20
88039	MW	Thick	-99	-0.42	-0.51	-0.38	-99	-0.50	-0.48	-99	-99	-0.89	-99	-99	-99	2,18
HD218637	MW	Thick	-99	-0.04	-0.18	-0.22	-0.29	-0.10	-0.17	-0.32	-0.39	-0.25	-0.27	-0.18	-0.34	2,3
16391	MW	Thin	0.02	0.13	0.12	0.00	-99	0.05	0.09	-0.06	-99	-0.05	-99	-0.06	0.13	15
BS16545-089	MW	Halo	-99	-99	-4.08	-3.40	-99	-2.96	-2.66	-3.56	-99	-3.43	-99	-99	-99	1
ET048	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	11
HE1006-2218	MW	Halo	-99	-99	-3.46	-99	-99	-2.35	-2.14	-2.77	-99	-2.69	-99	-99	-99	1
CS29510-008	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.69	-99	-99	-99	1
113543	MW	Thick	-0.03	0.00	-0.08	-0.19	-99	-0.15	-0.15	-0.24	-99	-0.28	-99	-0.34	-0.20	15
HE0938+0114	MW	Halo	-99	-2.31	-3.27	-99	-99	-2.12	-1.90	-2.51	-2.98	-2.51	-99	-2.44	-99	1
60019	MW	Thin	-99	-0.28	-0.37	-0.32	-99	-0.27	-0.27	-0.36	-99	-0.34	-99	-0.37	-0.38	15
21609	MW	Halo	-99	-1.30	-99	-99	-99	-1.23	-0.98	-99	-99	-1.69	-99	-99	-99	2,18
HE0200-0955	MW	Halo	-99	-2.15	-3.38	-99	-99	-2.15	-2.22	-2.62	-2.87	-2.47	-2.37	-2.64	-99	1
39911	MW	Thick	-0.35	-0.49	-0.59	-0.67	-99	-0.63	-0.60	-0.84	-99	-0.84	-99	-0.83	-0.69	15
103458	MW	Thick	-99	-0.25	-99	-99	-99	-0.37	-0.36	-99	-99	-0.60	-99	-0.54	-99	2,14,15
HD155646	MW	Thin	-99	0.10	-0.03	-0.03	-0.05	0.06	0.04	-0.08	-0.22	-0.02	-0.11	-0.00	-0.10	2,3
171	MW	Thick	-99	-0.33	-0.37	-0.47	-99	-0.48	-0.56	-99	-99	-0.93	-99	-99	-99	2,18
70681_06	MW	Thick	-0.16	-0.77	-0.96	-0.60	-99	-0.57	-0.99	-1.12	-1.68	-1.10	-0.97	-1.08	-1.18	4
2057	MW	Thin	-0.15	-0.04	-0.06	-0.11	-99	-0.11	-0.16	-0.17	-99	-0.18	-99	-0.18	-0.09	15
HIP21609	MW	Halo	-99	-1.44	-99	-99	-99	-1.35	-1.06	-99	-99	-1.74	-99	-1.78	-99	1
0484	Carina	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.81	-1.48	-99	-99	-99	11
HD152449	MW	Thin	-99	0.06	-0.03	-0.03	0.07	0.05	-0.05	-0.08	-0.18	0.00	-0.12	0.02	-0.07	2,3
HE2250-2132	MW	Halo	-99	-1.92	-3.26	-99	-99	-1.91	-1.80	-2.30	-2.60	-2.22	-2.09	-2.14	-99	1
104659	MW	Thick	-99	-0.62	-0.79	-0.65	-99	-0.77	-0.70	-99	-99	-1.05	-99	-99	-99	2,15,18
97213	MW	Thick	0.10	0.24	0.28	0.24	-99	0.19	0.22	0.20	-99	0.20	-99	0.23	0.13	15
36491	MW	Thick	-99	-0.46	-0.66	-0.49	-99	-0.57	-0.45	-99	-99	-0.86	-99	-99	-99	2,15,18
105521	MW	Thin	0.10	0.28	0.29	0.26	-99	0.21	0.24	0.21	-99	0.23	-99	0.26	0.24	15
58843	MW	Thick	-0.22	-0.47	-0.62	-0.60	-99	-0.58	-0.56	-0.83	-99	-0.84	-99	-0.85	-0.87	15
37789	MW	Thick	-99	-0.40	-0.53	-0.53	-99	-0.58	-0.55	-0.68	-99	-0.67	-99	-0.70	-0.61	14,15
9629	MW	Thin	0.11	-0.14	-0.12	-0.17	-99	-0.25	-0.11	-0.24	-99	-0.28	-99	-0.29	-0.21	15
HD214435	MW	Thin	-99	-0.17	-0.27	-0.28	-0.20	-0.21	-0.26	-0.33	-0.46	-0.26	-0.36	-0.24	-0.24	2,3
83867	MW	Thin	-0.17	-0.14	-0.33	-0.21	-99	-0.20	-0.24	-0.24	-99	-0.23	-99	-0.28	-0.35	15
HD210752	MW	Thick	-0.32	-0.43	-0.45	-0.56	-99	-0.50	-0.50	-99	-99	-0.58	-99	-99	-99	2,20
CS22897-008	MW	Halo	0.05	-3.17	-4.12	-2.96	-99	-3.10	-3.16	-3.76	-3.67	-3.42	-3.06	-3.31	-2.70	1
107294_06	MW	Thick	-0.37	-0.88	-1.03	-0.78	-99	-0.58	-0.88	-1.13	-1.53	-1.14	-0.83	-1.00	-1.26	4
347	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-1.17	-99	-99	-1.22	-99	-99	-99	21
345	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-0.96	-99	-99	-1.29	-99	-99	-99	21
98532_06	MW	Thick	-0.44	-0.78	-0.95	-0.73	-99	-0.54	-0.99	-1.12	-1.68	-1.13	-1.04	-99	-1.22	4
343	Fornax	Satellite	-99	-1.23	-99	-1.24	-99	-99	-0.94	-99	-99	-1.02	-99	-99	-99	21
341	Fornax	Satellite	-99	-1.13	-99	-1.13	-99	-99	-0.83	-99	-99	-1.06	-99	-99	-99	21
HIP73960	MW	Halo	-99	-1.12	-1.38	-1.08	-99	-1.18	-1.07	-1.41	-99	-1.35	-99	-1.48	-99	1
HD11592	MW	Thin	-99	-0.16	-0.29	-0.27	-0.27	-0.17	-0.16	-0.34	-0.50	-0.24	-0.26	-0.25	-0.31	2,3
21731	MW	Thin	0.17	0.19	0.22	0.27	-99	0.17	0.28	0.25	-99	0.22	-99	0.24	0.31	15
348	Fornax	Satellite	-99	-99	-99	-1.34	-99	-99	-99	-99	-99	-1.27	-99	-99	-99	21
7217	MW	Thin	-99	-0.04	-0.12	-0.11	-99	-0.18	-0.08	-99	-99	-0.41	-99	-99	-99	2,18
HIP11952	MW	Halo	-99	-1.23	-99	-1.34	-99	-1.31	-1.23	-1.71	-99	-1.69	-99	-1.73	-99	1
111517_06	MW	Thick	0.08	-0.13	-0.24	-0.11	-99	0.04	-0.28	-0.35	-0.69	-0.45	-0.21	-0.33	-0.45	4
102548	MW	Thin	-0.09	-0.21	-0.25	-0.23	-99	-0.23	-0.24	-0.22	-99	-0.25	-99	-0.31	-0.29	15
CS29522-046	MW	Halo	-1.29	-1.71	-99	-99	-99	-1.69	-1.74	-2.18	-2.60	-2.08	-1.99	-2.09	-1.90	1
G238-030	MW	Halo	-99	-99	-99	-2.88	-99	-2.85	-2.84	8.39	-99	0.12	-99	-99	-99	2,19
HR219	MW	Thin	-99	-0.10	-0.12	-0.22	-99	-0.18	-0.12	-99	-99	-0.25	-99	-99	-99	2,20
86516	MW	Thick	-0.21	-0.07	-0.13	-0.19	-99	-0.16	-0.26	-0.26	-99	-0.23	-99	-0.28	-0.25	15
24030_06	MW	Thick	-0.27	-0.69	-0.96	-0.66	-99	-0.55	-0.82	-1.01	-1.64	-1.00	-0.92	-0.93	-1.03	4
14879	MW	Thin	-0.09	-0.08	-0.13	-0.15	-99	-0.13	-0.15	-0.20	-99	-0.18	-99	-0.24	-0.25	15
107708	MW	Thin	-0.30	-0.29	-0.30	-0.40	-99	-0.38	-0.37	-0.47	-99	-0.45	-99	-0.47	-0.44	15
126	Fornax	Satellite	-99	-1.28	-99	-99	-99	-99	-0.61	-99	-99	-1.08	-99	-99	-99	21
49793	MW	Thick	-99	-0.32	-0.33	-0.43	-99	-0.43	-0.36	-0.59	-99	-0.63	-99	-0.59	-0.45	15
HD76932	MW	Halo	-0.42	-0.59	-0.70	-0.61	-99	-0.63	-0.52	-0.92	-99	-0.89	-99	-0.88	-99	1
HIP22632	MW	Halo	-99	-1.25	-99	-0.92	-99	-1.21	-99	-99	-99	-1.57	-99	-1.46	-99	1
102762	MW	Thick	-0.06	-0.02	-0.07	-0.05	-99	-0.04	-0.07	-0.07	-99	-0.04	-99	-0.07	-0.06	15
79137	MW	Thick	-99	0.38	-99	-99	-99	0.33	0.50	-99	-99	0.35	-99	0.49	-99	2,14,15
782	LMC	Satellite	-99	-0.17	-99	-0.39	-99	-0.70	-0.60	-0.60	-99	-0.52	-99	-0.69	-99	8
36849_06	MW	Thick	-0.15	-0.49	-0.74	-0.51	-99	-0.35	-0.65	-0.87	-1.28	-0.77	-0.69	-0.78	-0.83	4
248	Fornax	Satellite	-99	-0.50	-99	-99	-99	-99	-0.78	-99	-99	-0.85	-99	-99	-99	21
HD146946	MW	Thin	-0.32	-0.22	-0.22	-0.33	-0.13	-99	-0.16	-0.39	-0.44	-0.32	-0.43	-0.32	-0.38	2,3
HE2216-0621	MW	Halo	-99	-3.03	-4.05	-99	-99	-3.07	-3.08	-3.71	-3.82	-3.23	-3.05	-2.85	-99	1
112201	MW	Thin	0.13	0.12	0.19	0.19	-99	0.14	0.13	0.14	-99	0.13	-99	0.19	0.12	15
245	Fornax	Satellite	-99	-99	-99	-0.90	-99	-99	-99	-99	-99	-1.11	-99	-99	-99	21
HE1256-0228	MW	Halo	-99	-1.83	-2.84	-99	-99	-1.77	-1.85	-2.31	-2.50	-2.08	-2.18	-1.63	-1.73	1
HE0142+0147	MW	Halo	-99	-2.07	-2.73	-2.35	-99	-2.23	-2.32	-2.92	-3.14	-2.67	-2.09	-2.49	-99	1
89105	MW	Thin	0.03	0.09	0.04	0.07	-99	0.10	0.06	0.09	-99	0.06	-99	0.05	0.10	15
HR720	MW	Thin	-99	-0.08	-0.10	-0.13	-99	-0.14	-0.11	-99	-99	-0.16	-99	-99	-99	2,20
CS22948-079	MW	Halo	-99	-1.41	-99	-99	-99	-1.35	-1.19	-1.68	-2.19	-1.61	-99	-99	-99	1
HR33	MW	Thin	-0.11	-0.18	-0.20	-0.26	-99	-0.28	-0.21	-99	-99	-0.32	-99	-99	-99	2,20
BL233	Fornax	Satellite	-99	-0.71	-99	-0.77	-99	-1.05	-0.81	-1.03	-1.11	-0.60	-99	-0.82	-99	5,11
33221	MW	Thick	-99	-0.84	-99	-99	-99	-0.99	-0.94	-99	-99	-1.25	-99	-1.18	-99	2
33220	MW	Thin	-0.23	-0.30	-0.62	-0.46	-99	-0.49	-0.44	-0.68	-99	-0.64	-99	-0.68	-0.47	15
83601	MW	Thin	-99	0.17	-99	-99	-99	0.23	0.15	-99	-99	0.14	-99	0.09	-99	2,14,15
12483	MW	Thick	-0.07	-0.33	-0.50	-0.44	-99	-0.44	-0.46	-0.71	-99	-0.70	-99	-0.72	-0.53	15
CS22948-093	MW	Halo	-99	-3.27	-99	-3.39	-99	-2.98	-2.74	-3.48	-4.03	-3.30	-2.87	0.02	-99	1
67371	MW	Thin	0.14	0.39	0.36	0.36	-99	0.32	0.34	0.33	-99	0.31	-99	0.38	0.41	15
40794	MW	Thick	-0.02	-0.03	-0.11	-0.18	-99	-0.14	-0.10	-0.33	-99	-0.32	-99	-0.31	-0.20	15
HD912	MW	Thin	-99	-0.07	-0.18	-0.18	-0.10	-0.09	-0.14	-0.28	-0.43	-0.21	-0.34	-0.19	-0.26	2,3
HD210985	MW	Thin	-99	-0.39	-0.40	-0.46	-0.46	-0.32	-0.41	-0.58	-0.77	-0.52	-0.56	-0.49	-0.57	2,3
CS22783-055	MW	Halo	-99	-2.50	-2.47	-2.37	-99	-2.39	-2.68	-3.29	-3.23	-2.86	-2.36	-3.07	-99	1
109450	MW	Thick	-99	0.11	-99	-99	-99	0.04	-0.02	-99	-99	-0.08	-99	-0.06	-99	2,14,15
HE2217-1523	MW	Halo	-99	-2.32	-3.26	-99	-99	-2.29	-2.33	-3.00	-3.10	-2.62	-2.59	-2.65	-2.30	1
BL141	Fornax	Satellite	-99	-0.83	-99	-0.94	-99	-1.05	-1.12	-1.00	-1.35	-0.79	-99	-0.96	-99	5,11
HD15029	MW	Thick	-99	-0.16	-0.23	-0.28	-0.32	-0.16	-0.16	-0.33	-0.49	-0.26	-0.29	-0.25	-0.24	2,3
86731	MW	Thin	-99	0.46	-99	-99	-99	0.41	0.31	-99	-99	0.30	-99	0.43	-99	2,14,15
HD66573	MW	Thin	-99	-0.18	-0.22	-0.35	-99	-0.31	-0.17	-99	-99	-0.52	-99	-99	-99	2,20
106931	MW	Thin	-0.02	-0.13	-0.13	-0.15	-99	-0.21	-0.13	-0.17	-99	-0.20	-99	-0.19	-0.12	15
50713	MW	Thick	0.06	-0.02	-0.08	-0.03	-99	-0.14	-0.07	-0.12	-99	-0.11	-99	-0.12	0.15	15
HD5750	MW	Thin	-99	-0.28	-0.33	-0.31	-0.49	-0.21	-0.25	-0.36	-0.66	-0.34	-99	-0.34	-0.44	2,3
HE2327-5642	MW	Halo	-99	-2.81	-3.82	-99	-99	-2.74	-2.81	-3.32	-3.65	-2.93	-2.85	-2.90	-99	1
66378	MW	Halo	-99	-1.77	-99	-99	-99	-1.61	-99	-99	-99	-2.14	-99	-99	-99	2
HD157467	MW	Thin	-99	0.29	0.33	0.21	0.24	0.17	0.15	-99	0.07	0.16	0.08	0.23	0.12	2,3
HD157466	MW	Thin	-99	-0.29	-0.34	-0.39	-0.36	-0.30	-0.37	-0.47	-0.61	-0.36	-0.43	-0.39	-0.42	2,3
CS22950-046	MW	Halo	-99	-3.04	-3.79	-2.94	-99	-2.94	-3.24	-4.09	-4.23	-3.38	-3.14	-3.11	-99	1
89554	MW	Thick	-1.03	-1.16	-99	-1.26	-99	-1.29	-1.24	-1.64	-99	-1.57	-99	-1.59	-1.44	15
ET051	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.51	-0.85	-99	-99	-99	11
114271	MW	Thick	-99	-1.35	-99	-99	-99	-1.28	-1.24	-99	-99	-1.73	-99	-99	-99	2,18
13848	MW	Thick	0.28	0.30	0.31	0.34	-99	0.17	0.29	0.27	-99	0.22	-99	0.31	0.52	15
HD157089	MW	Thick	-0.17	-0.32	-0.32	-0.35	-99	-0.34	-0.24	-99	-99	-0.53	-99	-99	-99	2,20
43054	MW	Thick	-0.05	0.08	0.02	-0.05	-99	0.02	0.01	-0.05	-99	-0.03	-99	-0.09	-0.07	15
111312	MW	Thin	-0.19	-0.10	-0.12	-0.17	-99	-0.17	-0.19	-0.26	-99	-0.26	-99	-0.25	-0.26	15
CS31060-047	MW	Halo	-99	-2.49	-3.81	-99	-99	-2.58	-2.49	-3.11	-3.01	-2.72	-2.67	-2.44	-99	1
SDSS0817+26	MW	Halo	-99	-2.80	-99	-99	-99	-99	-99	-99	-99	-3.21	-99	-99	-99	1
22060_06	MW	Thick	0.04	-0.34	-0.53	-0.31	-99	-0.18	-0.45	-0.66	-1.02	-0.63	-0.55	-99	-0.65	4
44927	MW	Thin	0.20	0.13	0.12	-0.01	-99	-0.04	0.01	-0.21	-99	-0.18	-99	-0.19	-0.04	15
HD71148	MW	Thin	-0.05	0.06	-0.05	-0.07	0.06	-0.00	-0.02	-0.09	-0.10	-0.03	-0.11	-0.04	-0.11	2,3
HD74462	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.39	-99	-99	-99	1
HD13979	MW	Halo	-99	-2.35	-2.86	-2.16	-99	-2.30	-2.42	-2.66	-2.98	-2.63	-2.74	-2.55	-99	1
HE0037-2657	MW	Halo	-99	-2.97	-4.04	-99	-99	-2.88	-2.93	-3.58	-3.95	-3.22	-3.05	-3.22	-99	1
71819_06	MW	Thick	0.06	-0.07	-0.20	0.00	-99	0.25	-99	-0.11	-0.32	-0.14	-0.06	-99	-0.28	4
HD130253	MW	Thick	-0.24	-0.05	-0.06	-0.16	-0.05	-0.04	-0.14	-0.25	-0.37	-0.18	-0.24	-0.12	-0.28	2,3
35148	MW	Thick	-0.08	-0.12	-0.19	-0.19	-99	-0.15	-0.15	-0.20	-99	-0.20	-99	-0.25	-0.12	15
HR6189	MW	Thin	-0.24	-0.31	-0.47	-0.46	-99	-0.49	-0.30	-99	-99	-0.50	-99	-99	-99	2,20
CS29499-060	MW	Halo	-99	-2.47	-3.64	-2.61	-99	-2.36	-2.04	-2.56	-3.08	-2.63	-99	-2.37	-99	1
G90-36	MW	Halo	-99	-1.37	-99	-1.33	-99	-1.35	-1.54	-1.70	-99	-1.70	-99	-1.79	-99	2
76984	MW	Thin	-99	0.04	0.12	0.06	-99	0.03	0.06	0.00	-99	0.01	-99	0.00	0.17	15
22395	MW	Thin	0.08	0.03	0.05	0.06	-99	0.12	0.07	0.09	-99	0.06	-99	0.07	0.19	15
HR8697	MW	Thin	-99	-0.07	-0.08	-0.15	-99	-0.16	-0.09	-99	-99	-0.19	-99	-99	-99	2,20
758	LMC	Satellite	-99	-99	-99	-99	-99	-0.95	-0.89	-1.12	-99	-0.90	-99	-1.19	-99	8
CS22896-149	MW	Halo	-99	-0.10	-99	-99	-99	-0.44	0.07	-0.49	-0.88	-0.14	-99	-99	-99	1
756	LMC	Satellite	-99	-0.65	-99	-0.62	-99	-0.76	-0.46	-0.72	-99	-0.75	-0.81	-0.89	-99	8
620	LMC	Satellite	-0.37	-0.41	-99	-0.27	-99	-0.73	-0.45	-0.58	-99	-0.56	-0.52	-0.67	-99	8
625	LMC	Satellite	-99	-0.81	-99	-0.72	-99	-0.65	-0.71	-0.92	-99	-0.86	-0.72	-0.99	-99	8
CS29503-010	MW	Halo	-99	-0.77	-99	-99	-99	-0.93	-0.72	-1.18	-99	-1.11	-99	-1.04	-0.71	1
629	LMC	Satellite	-0.42	-0.67	-99	-0.86	-99	-0.99	-0.96	-1.26	-99	-0.86	-1.02	-1.05	-99	8
96536	MW	Thin	-99	0.22	-99	-99	-99	0.21	0.14	-99	-99	0.08	-99	0.10	-99	2,14,15
HIP10449	MW	Halo	-99	-0.58	-0.63	-0.60	-99	-0.68	-0.61	-0.87	-99	-0.96	-99	-0.94	-99	1
CS22894-043	MW	Halo	-99	-0.34	-99	-99	-99	-0.54	-0.26	-0.78	-1.08	-0.81	-99	-99	-99	1
74033	MW	None	-99	-0.32	-0.43	-0.35	-99	-0.43	-0.34	-99	-99	-0.71	-99	-99	-99	2,15,18
6177	MW	Thin	0.17	-0.08	-0.05	-0.09	-99	-0.05	0.04	-0.02	-99	-0.11	-99	-0.11	-0.08	15
44860_06	MW	Thick	0.11	-0.13	-0.34	-0.16	-99	0.02	-0.28	-99	-0.82	-0.51	-0.31	-0.43	-0.50	4
HR8181	MW	Thin	-0.33	-0.48	-0.61	-0.56	-99	-0.55	-0.50	-99	-99	-0.61	-99	-99	-99	2,20
118141	MW	Thick	-0.21	-0.19	-0.33	-0.29	-99	-0.30	-0.35	-0.41	-99	-0.38	-99	-0.45	-0.44	15
118143	MW	Thin	0.08	0.08	0.06	0.10	-99	0.02	0.04	0.07	-99	0.05	-99	0.08	0.07	15
CS30320-006	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.89	-99	-99	-99	1
CS31061-032	MW	Halo	-99	-2.38	-99	-2.40	-99	-2.16	-2.06	-2.65	-3.13	-2.58	-2.27	0.62	1.00	1
114450	MW	Thin	-0.09	0.00	-0.04	-0.03	-99	-0.04	-0.07	-0.07	-99	-0.05	-99	-0.09	-0.12	15
19773	MW	Thin	-0.38	-0.38	-0.58	-0.46	-99	-0.42	-0.42	-0.54	-99	-0.52	-99	-0.56	-0.51	15
73444	MW	Thick	-0.42	-0.56	-0.79	-0.62	-99	-0.67	-0.63	-0.84	-99	-0.94	-99	-0.97	-0.74	15
117902	MW	Thin	0.21	0.27	0.28	0.23	-99	0.14	0.23	0.19	-99	0.16	-99	0.20	0.50	15
HE2227-4044	MW	Halo	-99	-2.04	-3.03	-99	-99	-1.91	-2.01	-2.31	-2.89	-2.32	-2.34	-2.43	-99	1
56452	MW	Thin	-0.07	-0.25	-0.25	-0.30	-99	-0.38	-0.25	-0.32	-99	-0.40	-99	-0.39	-0.23	15
ET0299	Sculptor	Satellite	-99	-99	-99	-99	-1.78	-99	-99	-99	-99	-1.78	-99	-99	-99	22
HE0340-5355	MW	Halo	-99	-2.94	-4.12	-99	-99	-2.76	-2.88	-3.36	-3.80	-2.88	-3.11	-3.67	-99	1
ET141	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-2.09	-1.61	-99	-99	-99	11
86830_06	MW	Thick	0.14	-0.23	-0.39	-0.18	-99	-0.02	-0.39	-0.54	-0.92	-0.59	-0.39	-0.51	-0.71	4
ET147	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.47	-1.08	-99	-99	-99	11
CS31082-001	MW	Halo	-2.17	-2.56	-3.62	-2.62	-99	-2.47	-2.52	-3.21	-3.29	-2.90	-2.71	-2.85	-2.68	1
BD+04_2621	MW	Halo	-99	-2.11	-2.87	-1.82	-99	-2.16	-2.12	-2.63	-2.83	-2.50	-2.46	-2.44	-99	1
HE0330-4144	MW	Halo	-99	-1.64	-2.74	-99	-99	-1.66	-1.53	-2.03	-2.32	-1.89	-1.90	-2.02	-99	1
79073	MW	Thin	-0.02	0.14	0.12	0.08	-99	0.11	0.12	0.03	-99	0.07	-99	0.06	0.01	15
2194	MW	Thick	-0.05	-0.35	-0.34	-0.36	-99	-0.47	-0.36	-0.57	-99	-0.60	-99	-0.56	-0.28	15
CS22183-031	MW	Halo	-99	-2.53	-3.47	-2.15	-99	-2.62	-2.48	-99	-3.42	-2.92	-2.63	-2.78	-99	1
HE1225+0155	MW	Halo	-99	-2.30	-3.27	-99	-99	-2.36	-2.37	-2.97	-3.26	-2.75	-2.67	-2.89	-2.45	1
CS29497-030	MW	Halo	-0.85	-2.15	-99	-2.50	-99	-2.08	-1.89	-2.51	-2.96	-2.57	-99	-2.50	-99	1
HD90878	MW	Thin	-99	-0.08	-0.22	-0.19	-0.23	-0.10	-0.09	-0.21	-0.37	-0.19	-0.20	-0.20	-0.25	2,3
81603	MW	Thin	0.07	0.03	0.05	0.01	-99	0.02	0.01	-0.01	-99	-0.03	-99	-0.05	-0.02	15
HR1010	MW	Thick	-0.03	-0.06	-0.10	-0.15	-99	-0.13	-0.07	-99	-99	-0.17	-99	-99	-99	2,20
HR1545	MW	Thin	-0.12	0.06	-0.10	-0.29	-99	-0.24	-0.02	-99	-99	-0.27	-99	-99	-99	2,20
77637	MW	Halo	-0.34	-0.48	-0.65	-0.61	-99	-0.62	-0.63	-0.85	-99	-0.88	-99	-0.89	-0.62	15
CS22182-033	MW	Halo	-99	-2.39	-3.69	-2.15	-99	-2.24	-2.29	-2.83	-3.39	-2.67	-2.58	-99	-99	1
11586	MW	Thin	-0.28	-0.26	-99	-0.40	-99	-0.36	-0.37	-0.49	-99	-0.45	-99	-0.50	-0.59	15
52247	MW	Thin	-0.09	-0.26	-0.29	-0.38	-99	-0.35	-0.36	-0.43	-99	-0.46	-99	-0.47	-0.55	15
HR1780	MW	Thin	-99	0.09	0.03	0.13	-99	0.11	0.04	-99	-99	0.06	-99	-99	-99	2,20
HE1210+0048	MW	Halo	-99	-2.03	-3.39	-99	-99	-1.92	-1.87	-2.37	-2.97	-2.26	-2.19	-2.47	-99	1
15405_06	MW	Thick	-0.20	-0.56	-0.72	-0.49	-99	-0.29	-0.69	-0.74	-1.14	-0.73	-0.60	-0.73	-0.78	4
CS30315-029	MW	Halo	-99	-2.93	-3.91	-99	-99	-3.01	-3.08	-3.82	-4.22	-3.33	-3.32	-3.50	-99	1
74235	MW	Halo	-99	-1.38	-1.75	-1.28	-99	-1.28	-1.24	-99	-99	-1.50	-99	-99	-99	2,15,18
75181	MW	Thick	-99	0.00	-99	-99	-99	-0.11	-0.08	-99	-99	-0.29	-99	-0.24	-99	2,14,15
74234	MW	Halo	-99	-1.33	-1.62	-1.20	-99	-1.20	-1.21	-99	-99	-1.44	-99	-99	-99	2,15,18
HIP57265	MW	Halo	-99	-0.93	-99	-0.87	-99	-0.82	-0.86	-1.06	-99	-1.08	-99	-1.17	-99	1
99224	MW	Thick	-99	0.10	0.06	0.01	-99	-0.04	0.05	-0.03	-99	-0.07	-99	-0.05	0.06	15
22020_06	MW	Thick	0.20	-0.10	-0.25	-0.05	-99	0.10	-0.19	-0.34	-0.69	-0.35	-0.20	-0.33	-0.40	4
116740	MW	Thick	-99	0.21	0.17	0.09	-99	0.16	-0.07	0.06	-99	0.05	-99	-0.02	0.15	14,15
40761	MW	Thin	-99	0.28	0.31	0.32	-99	0.22	0.29	0.30	-99	0.25	-99	0.31	0.27	15
83204	MW	Thin	-0.22	-0.18	-0.23	-0.25	-99	-0.26	-0.26	-0.32	-99	-0.30	-99	-0.33	-0.04	15
HE0441-0652	MW	Halo	-99	-2.19	-99	-99	-99	-2.19	-2.23	-2.74	-99	-2.52	-99	-2.34	-2.27	1
61824	MW	Halo	-99	-1.76	-99	-99	-99	-1.88	-2.00	9.42	-99	-2.37	-99	9.69	-99	2,18
HD93529	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.50	-99	-99	-99	1
23344	MW	Halo	-99	-2.14	-99	-99	-99	-2.23	-99	6.43	-99	-2.77	-99	-99	-99	2,18
4830	MW	Thin	0.00	0.23	0.16	0.13	-99	0.12	0.09	0.08	-99	0.12	-99	0.11	0.16	15
111517	MW	Thick	0.07	-0.06	-0.08	-0.16	-99	-0.18	-0.12	-0.35	-99	-0.34	-99	-0.32	-0.21	15
HD63332	MW	Thin	-99	0.21	0.11	0.06	0.03	0.16	0.08	0.04	-0.11	0.09	-0.08	0.09	-0.04	2,3
HD63333	MW	Thin	-0.17	-0.23	-0.35	-0.33	-0.25	-0.19	-0.28	-0.40	-0.57	-0.33	-0.39	-0.30	-0.33	2,3
90485	MW	Thin	-99	0.27	-99	-99	-99	0.30	0.20	-99	-99	0.17	-99	0.21	-99	2,14,15
64924	MW	Thin	0.07	0.03	0.05	0.04	-99	-0.04	0.01	-0.01	-99	-0.03	-99	-0.03	-0.03	15
64920	MW	Thick	-99	-0.17	-0.07	-0.18	-99	-0.25	-0.09	-0.39	-99	-0.45	-99	-0.40	-0.26	15
81461	MW	Thick	-99	-0.06	-0.15	-0.13	-99	-0.26	-0.20	-99	-99	-0.58	-99	-99	-99	2,15,18
HD111777	MW	Halo	-0.29	-0.49	-0.48	-0.51	-99	-99	-99	-0.79	-99	-0.85	-99	-0.73	-99	1
HR4533	MW	Thin	0.37	0.32	0.35	0.31	-99	0.29	0.39	-99	-99	0.30	-99	-99	-99	2,20
40778	MW	Halo	-99	-1.16	-99	-1.15	-99	-1.19	-1.20	-99	-99	-1.63	-99	-99	-99	2,18
HD218172	MW	Thin	-0.21	-0.11	-0.14	-0.15	-0.08	-0.06	-0.08	-0.22	-0.31	-0.16	-0.26	-0.15	-0.19	2,3
HE1015-0027	MW	Halo	-99	-2.33	-3.64	-99	-99	-2.23	-2.04	-2.86	-3.14	-2.65	-99	-2.72	-99	1
46685	MW	Thick	0.19	0.05	0.08	0.03	-99	-0.06	0.06	-0.07	-99	-0.08	-99	-0.03	0.12	15
HD145417	MW	Halo	-0.79	-1.05	-1.18	-1.09	-99	-0.97	-0.79	-1.17	-99	-1.36	-99	-1.42	-99	1
5054	MW	Thick	-0.06	-0.23	-0.33	-0.37	-99	-0.38	-0.34	-0.61	-99	-0.62	-99	-0.59	-0.21	15
HIP47640	MW	Halo	-99	-0.12	-0.10	0.02	-99	-0.05	-0.01	-0.01	-99	-0.06	-99	-0.10	-99	1
HE1337-0453	MW	Halo	-99	-1.98	-3.39	-99	-99	-1.88	-1.88	-2.45	-2.93	-2.34	-2.34	-2.44	-99	1
23002187	Sagittarius	Satellite	-0.04	-0.09	-99	0.18	-99	-0.03	-0.10	-0.09	-99	-0.04	-99	-0.14	-99	9
101857	MW	Thick	0.00	0.03	0.04	0.01	-99	-0.02	-0.02	-0.01	-99	-0.01	-99	-0.04	-0.11	15
HR2601	MW	Thin	-99	-0.27	-0.35	-0.34	-99	-0.50	-0.22	-99	-99	-0.50	-99	-99	-99	2,20
332	Fornax	Satellite	-99	-99	-99	-1.30	-99	-99	-0.79	-99	-99	-1.20	-99	-99	-99	21
337	Fornax	Satellite	-99	-99	-99	-0.84	-99	-99	-0.22	-99	-99	-0.94	-99	-99	-99	21
60462	MW	Thick	-0.24	-0.28	-0.30	-0.36	-99	-0.42	-0.29	-0.48	-99	-0.50	-99	-0.51	-0.33	15
339	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-1.04	-99	-99	-0.93	-99	-99	-99	21
HIP13366	MW	Halo	-99	-0.43	-0.40	-0.35	-99	-0.50	-0.39	-0.71	-99	-0.75	-99	-0.68	-99	1
CS22884-108	MW	Halo	-99	-99	-3.85	-2.99	-99	-2.76	-2.45	-3.36	-3.68	-3.13	-99	-3.11	-99	1
105606	MW	Thin	0.18	0.25	0.32	0.34	-99	0.28	0.30	0.33	-99	0.30	-99	0.38	0.46	15
36795	MW	Thin	-99	-0.07	-0.17	-0.11	-99	-0.04	-0.08	-0.13	-99	-0.10	-99	-0.17	-0.20	15
HIP92781	MW	Halo	-99	-0.40	-0.40	-0.38	-99	-0.47	-0.43	-0.72	-99	-0.73	-99	-0.68	-99	1
HR7534	MW	Thin	-99	0.09	0.03	-0.01	-99	0.07	0.16	-99	-99	-0.07	-99	-99	-99	2,20
G084-052	MW	Halo	-99	-1.69	-99	-1.28	-99	-1.25	-1.24	-99	-99	-1.55	-99	-99	-99	2,19
80003	MW	Halo	-99	-0.47	-99	-99	-99	-0.62	-0.50	-99	-99	-0.79	-99	-0.85	-99	2
70647	MW	Halo	-99	-2.15	-99	-99	-99	-2.44	-2.51	8.83	-99	-2.92	-99	9.22	-99	2,18
59639	MW	Thin	0.11	-0.02	-0.03	-0.03	-99	-0.05	0.05	-0.03	-99	-0.07	-99	-0.03	-0.02	15
59750_06	MW	Thick	0.04	-0.41	-0.64	-0.38	-99	-0.23	-0.58	-0.79	-1.20	-0.74	-0.59	-0.69	-0.78	4
70829	MW	Thick	-0.20	-0.37	-0.40	-0.46	-99	-0.52	-0.41	-0.61	-99	-0.67	-99	-0.64	-0.43	15
108736	MW	Thick	-99	0.04	-99	-99	-99	-0.07	-0.08	-99	-99	-0.33	-99	-0.25	-99	2,14,15
113421	MW	Thin	-99	0.51	-99	-99	-99	0.42	0.45	-99	-99	0.40	-99	0.52	-99	2,14,15
38621	MW	Halo	-99	-1.26	-99	-1.16	-99	-1.27	-1.39	-99	-99	-1.74	-99	-99	-99	2,18
27128_06	MW	Thick	-0.11	-0.47	-0.67	-0.53	-99	-0.19	-0.68	-0.91	-1.31	-0.81	-0.59	-0.80	-0.86	4
14086	MW	Thick	-99	-0.16	-0.17	-0.22	-99	-0.30	-0.23	-99	-99	-0.64	-99	-99	-99	2,14,15,18
38625	MW	Thick	-99	-0.40	-0.47	-0.48	-99	-0.50	-0.43	-99	-99	-0.79	-99	-99	-99	2,15,18
HR6598	MW	Thick	-99	-0.20	-0.23	-0.24	-99	-0.28	-0.22	-99	-99	-0.33	-99	-99	-99	2,20
84255	MW	Thin	-0.27	-0.43	-0.46	-0.49	-99	-0.51	-0.49	-0.50	-99	-0.56	-99	-0.58	-0.55	15
30439	MW	Thick	-0.08	-0.21	-0.28	-0.35	-99	-0.31	-0.27	-0.56	-99	-0.57	-99	-0.56	-0.41	15
HE2224-4103	MW	Halo	-99	-2.26	-3.35	-99	-99	-2.22	-2.27	-2.86	-3.17	-2.60	-2.53	-2.71	-99	1
1976	MW	Thin	0.04	0.27	0.23	0.21	-99	0.19	0.14	0.16	-99	0.19	-99	0.16	0.27	15
96881	MW	Thin	0.07	0.04	0.10	0.11	-99	0.05	0.07	0.09	-99	0.06	-99	0.09	0.05	15
CS22180-005	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.99	-99	-99	-99	1
42734	MW	Thick	-99	-0.28	-0.26	-0.42	-99	-0.28	-0.27	-0.54	-99	-0.55	-99	-0.54	-0.50	15
HD102618	MW	Thin	-0.19	-0.16	-0.23	-0.26	-0.19	-0.17	-0.21	-0.33	-0.45	-0.26	-0.34	-0.23	-0.16	2,3
8859	MW	Thin	-0.22	-0.15	-0.27	-0.26	-99	-0.24	-0.28	-0.35	-99	-0.30	-99	-0.37	-0.43	15
249	Fornax	Satellite	-99	-1.23	-99	-99	-99	-99	-0.88	-99	-99	-1.06	-99	-99	-99	21
HE0039-4154	MW	Halo	-99	-2.83	-3.78	-99	-99	-3.11	-3.16	-3.94	-4.32	-3.36	-3.12	-3.38	-99	1
78267	MW	Thin	-0.20	-0.48	-0.74	-0.62	-99	-0.63	-0.65	-0.84	-99	-0.91	-99	-0.95	-0.79	15
HD140324	MW	Thin	-99	-0.14	-0.25	-0.28	-0.20	-0.24	-0.24	-0.36	-0.51	-0.31	-0.36	-0.27	-0.25	2,3
242	Fornax	Satellite	-99	-1.27	-99	-1.25	-99	-99	-99	-99	-99	-1.16	-99	-99	-99	21
HR6202	MW	Thin	-0.10	-0.27	-0.32	-0.26	-99	-0.25	-0.18	-99	-99	-0.31	-99	-99	-99	2,20
CS22966-011	MW	Halo	-99	-2.88	-99	-2.76	-99	-2.73	-2.62	-3.27	-3.81	-3.07	-2.66	0.56	-99	1
HR4845	MW	Thick	-99	-0.28	-0.35	-0.42	-99	-0.44	-0.41	-99	-99	-0.53	-99	-99	-99	2,20
HE0344+0139	MW	Halo	-99	-1.70	-3.04	-99	-99	-1.49	-1.47	-1.78	-2.23	-1.80	-1.87	-1.81	-99	1
HE0240-0807	MW	Halo	-99	-2.40	-3.40	-99	-99	-2.51	-2.24	-3.00	-3.23	-2.68	-2.72	-2.30	-2.39	1
HD220838	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.48	-99	-99	-99	1
26828	MW	Thick	-99	-0.12	-0.16	-0.18	-99	-0.21	-0.20	-0.45	-99	-0.37	-99	-0.35	-0.25	14,15
HE2347-1334	MW	Halo	-99	-2.29	-3.13	-99	-99	-2.37	-2.44	-3.03	-3.05	-2.56	-2.73	-2.60	-2.40	1
41544	MW	Thin	-99	-0.15	-99	-0.14	-99	-0.03	-0.14	-0.24	-99	-0.14	-99	-0.16	-99	15
50005_06	MW	Thick	0.14	-0.22	-0.30	-0.13	-99	0.01	-0.34	-0.47	-0.86	-0.53	-0.24	-0.47	-0.64	4
CS22958-083	MW	Halo	-99	-2.50	-3.42	-1.77	-99	-2.59	-2.62	-2.97	-3.40	-2.97	-2.64	-99	-99	1
106701	MW	Thin	0.05	0.02	0.06	0.07	-99	0.10	0.08	0.12	-99	0.08	-99	0.05	0.11	15
86431	MW	Halo	-99	-0.19	-0.19	-0.24	-99	-0.33	-0.29	-99	-99	-0.57	-99	-99	-99	2,18
BS16477-003	MW	Halo	0.05	-3.10	-3.94	-2.82	-99	-2.96	-3.05	-3.70	-3.90	-3.36	-3.06	-3.30	-3.14	1
CS29528-028	MW	Halo	-99	-1.24	-99	-99	-99	-2.43	-2.04	-99	-99	-2.91	-99	-2.59	-99	1
HIP71887	MW	Halo	-99	-0.44	-0.43	-0.29	-99	-0.40	-0.36	-0.44	-99	-0.47	-99	-0.46	-99	1
HD108134	MW	Thin	-99	-0.25	-0.25	-0.32	-0.17	-0.22	-0.31	-0.42	-0.49	-0.33	-0.38	-0.30	-0.35	2,3
107607	MW	Thick	-0.25	-0.40	-0.47	-0.54	-99	-0.53	-0.53	-0.79	-99	-0.77	-99	-0.77	-0.68	15
38750	MW	Thick	0.06	-0.03	-0.12	-0.17	-99	-0.14	-0.12	-0.35	-99	-0.35	-99	-0.35	-0.08	15
G184-007	MW	Halo	-99	-2.21	-99	-1.45	-99	-1.42	-1.41	-99	-99	-1.51	-99	-99	-99	2,19
23001747	Sagittarius	Satellite	-0.64	-0.90	-99	-0.43	-99	-0.67	-0.59	-1.11	-99	-0.90	-99	-0.91	-99	9
HR2141	MW	Thin	-99	-0.09	-0.07	-0.15	-99	-0.11	-0.01	-99	-99	-0.18	-99	-99	-99	2,20
30503	MW	Thin	-99	0.16	-99	-99	-99	0.18	0.11	-99	-99	0.09	-99	0.12	-99	2,14,15
0458	Carina	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	11
18164	MW	Thin	-0.36	-0.43	-0.97	-0.53	-99	-0.52	-0.50	-0.57	-99	-0.53	-99	-0.61	-0.78	15
68807	MW	Halo	-99	-1.22	-99	-1.32	-99	-1.32	-1.48	-99	-99	-1.76	-99	-99	-99	2,18
CS22885-096	MW	Halo	0.05	-3.61	-4.55	-3.22	-99	-3.41	-3.39	-4.23	-4.36	-3.81	-3.37	-3.75	-3.30	1
HD206860	MW	Thin	-99	-0.13	-0.13	-0.10	0.06	-0.02	-0.06	-0.12	-0.26	-0.07	-0.30	-0.06	-0.05	2,3
HIP38625	MW	Halo	-99	-0.54	-0.56	-0.55	-99	-0.62	-0.51	-0.79	-99	-0.84	-99	-0.79	-99	1
BL173	Fornax	Satellite	-99	-0.83	-99	-0.59	-99	-1.06	-0.99	-1.10	-1.64	-0.82	-99	-0.95	-99	5,11
BL171	Fornax	Satellite	-99	-0.83	-99	-99	-99	-1.06	-1.05	-0.89	-1.22	-0.87	-99	-1.00	-99	5,11
HIP31188	MW	Halo	-99	-0.61	-99	-0.40	-99	-0.62	-0.71	-0.79	-99	-0.78	-99	-0.78	-99	1
HE2325-0755	MW	Halo	-99	-2.55	-3.84	-99	-99	-2.37	-2.42	-3.10	-3.59	-2.85	-2.81	-2.99	-99	1
HD88446	MW	Thick	-99	-0.10	-0.23	-0.26	-0.21	-0.17	-0.17	-0.39	-0.57	-0.30	-0.34	-0.26	-0.25	2,3
50274	MW	Thick	-0.08	-0.24	-0.25	-0.24	-99	-0.33	-0.21	-0.34	-99	-0.34	-99	-0.36	-0.29	15
78640	MW	Halo	-99	-0.95	-99	-0.93	-99	-0.96	-0.97	-99	-99	-1.41	-99	-99	-99	2,15,18
59490	MW	Halo	-99	-0.80	-99	-99	-99	-0.94	-0.99	-99	-99	-1.21	-99	-0.98	-99	2,15
HE0028-2152	MW	Halo	-99	-2.18	-2.88	-2.62	-99	-2.33	-2.33	-2.90	-3.40	-2.77	-2.40	-2.70	-99	1
108598	MW	Thin	-0.12	-0.36	-0.42	-0.48	-99	-0.55	-0.34	-0.65	-99	-0.75	-99	-0.70	-0.44	15
56868	MW	Thick	0.00	-0.18	-0.23	-0.26	-99	-0.26	-0.20	-0.40	-99	-0.41	-99	-0.42	-0.24	15
HIP10140	MW	Halo	-99	-0.75	-0.80	-0.76	-99	-0.87	-0.87	-1.11	-99	-1.12	-99	-1.06	-99	1
BS17446-025	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.38	-99	-99	-99	1
G97-40	MW	Halo	-99	-1.33	-99	-1.09	-99	-1.18	-1.09	-1.49	-99	-1.52	-99	-1.47	-99	2
67784	MW	Thin	-0.16	-0.09	-0.15	-0.10	-99	-0.07	-0.11	-0.13	-99	-0.10	-99	-0.19	-0.15	15
17378	MW	Thin	-99	0.34	-99	-99	-99	0.31	0.40	-99	-99	0.29	-99	0.41	-99	2,14,15
4544_06	MW	Thick	-0.34	-0.47	-0.78	-0.55	-99	-0.42	-0.66	-0.92	-1.38	-0.87	-0.68	-99	-0.95	4
ET0198	Sculptor	Satellite	-99	-1.09	-99	-99	-1.31	-99	-99	-99	-99	-1.11	-99	-99	-99	22
64792	MW	Thin	0.11	0.26	0.30	0.25	-99	0.31	0.29	0.25	-99	0.25	-99	0.24	0.19	15
103773	MW	Thin	-0.20	-0.13	-0.18	-0.24	-99	-0.22	-0.23	-0.32	-99	-0.29	-99	-0.33	-0.31	15
ET0350	Sculptor	Satellite	-99	-1.59	-99	-99	-1.61	-99	-99	-99	-99	-1.85	-99	-99	-99	22
HE0143-1135	MW	Halo	-99	-1.82	-2.75	-99	-99	-1.85	-1.83	-2.13	-2.36	-2.13	-2.07	-2.19	-99	1
44915	MW	Thin	0.02	0.17	0.16	0.17	-99	0.17	0.11	0.12	-99	0.14	-99	0.13	0.20	15
CS30330-013	MW	Halo	-99	-0.17	-99	-99	-99	-0.43	0.01	-0.60	-0.74	-0.53	-99	-99	-99	1
HIP57850	MW	Halo	-99	-1.35	-1.41	-1.25	-99	-1.53	-1.42	-1.96	-99	-1.76	-99	-1.86	-99	1
25860	MW	Thick	-99	0.07	-99	-99	-99	-0.10	-0.07	-99	-99	-0.35	-99	-0.26	-99	2
92532	MW	Thin	-99	-0.23	-0.30	-0.23	-99	-0.31	-0.30	-99	-99	-0.49	-99	-99	-99	2,18
HIP68796	MW	Halo	-99	-0.45	-0.40	-0.36	-99	-0.44	-0.32	-0.46	-99	-0.50	-99	-0.47	-99	1
38004477	Sagittarius	Satellite	-0.50	-0.32	-99	-0.24	-99	0.00	-0.21	-0.50	-99	-0.42	-99	-0.43	-99	9
108200	MW	Halo	-99	-1.46	-99	-99	-99	-1.59	-1.64	-99	-99	-1.85	-99	-1.89	-99	2
5336	MW	Thick	-99	-0.39	-0.46	-0.46	-99	-0.56	-0.49	-99	-99	-0.91	-99	-99	-99	2,18
HIP19007	MW	Halo	-99	-0.44	-0.29	-0.34	-99	-0.42	-0.30	-99	-99	-0.60	-99	-0.53	-99	1
35139	MW	Thick	-0.38	-0.31	-0.44	-0.45	-99	-0.46	-0.44	-0.52	-99	-0.52	-99	-0.55	-0.43	15
HE1346-0427	MW	Halo	-99	-3.06	-3.43	-3.34	-99	-3.18	-2.93	-3.57	-99	-3.45	-99	-3.30	-99	1
40613_06	MW	Thick	0.13	-0.22	-0.49	-0.30	-99	-0.13	-0.44	-0.61	-1.04	-0.62	-0.47	-0.63	-0.68	4
65449_06	MW	Thick	0.10	-0.23	-0.28	-0.16	-99	-0.00	-0.30	-0.37	-0.77	-0.44	-0.34	-0.42	-0.56	4
111565	MW	Thick	0.01	-0.14	-0.20	-0.27	-99	-0.29	-0.22	-0.43	-99	-0.48	-99	-0.44	-0.19	15
60574	MW	Thick	-0.02	-0.13	-0.27	-0.29	-99	-0.28	-0.15	-0.40	-99	-0.44	-99	-0.42	-0.10	15
HR244	MW	Thin	0.13	0.17	0.21	0.10	-99	0.12	0.20	-99	-99	0.06	-99	-99	-99	2,20
HD101472	MW	Thin	-99	-0.07	-0.19	-0.15	-0.05	-0.08	-0.09	-0.12	-0.28	-0.10	-0.25	-0.11	-0.17	2,3
0900	Carina	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	11
0902	Carina	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	11
CS30311-050	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.51	-99	-99	-99	1
HE0044-4023	MW	Halo	-99	-2.34	-3.59	-99	-99	-2.32	-2.32	-2.76	-3.26	-2.56	-2.49	-2.68	-99	1
113386	MW	Thick	-0.11	0.00	0.03	-0.03	-99	-0.02	-0.03	-0.06	-99	-0.06	-99	-0.07	-0.09	15
HD101676	MW	Thin	-0.38	-0.29	-0.31	-0.37	-0.38	-0.42	-0.40	-0.47	-0.63	-0.46	-0.43	-0.46	-0.38	3
68594	MW	Halo	-99	-2.04	-99	-2.26	-99	-2.32	-2.42	9.06	-99	-2.72	-99	9.45	-99	2,18
HIP15394	MW	Halo	-99	-0.09	-0.03	-0.09	-99	-0.15	-0.24	-0.18	-99	-0.28	-99	-0.13	-99	1
74067_06	MW	Thick	-0.08	-0.43	-0.63	-0.44	-99	-0.28	-0.61	-0.77	-1.18	-0.75	-0.68	-0.71	-0.77	4
115861	MW	Thin	0.20	0.29	0.27	0.30	-99	0.25	0.33	0.26	-99	0.25	-99	0.28	0.64	15
G242-019	MW	Halo	-99	-99	-99	-1.77	-99	-1.74	-1.73	9.90	-99	0.14	-99	-99	-99	2,19
80700	MW	Thick	0.15	0.09	0.05	0.07	-99	-0.04	0.09	0.02	-99	0.01	-99	0.02	0.05	15
HE0341-4024	MW	Halo	-99	-1.65	-99	-99	-99	-1.55	-1.50	-1.84	-2.33	-1.82	-1.88	-1.98	-1.68	1
23383	MW	Thin	0.11	-0.08	-0.05	-0.08	-99	-0.18	-0.06	-0.21	-99	-0.22	-99	-0.19	-0.06	15
728	LMC	Satellite	-99	-0.64	-99	-0.67	-99	-0.76	-0.75	-0.92	-99	-0.80	-0.84	-0.95	-99	8
103609	MW	Thick	0.10	0.04	0.03	-0.09	-99	-0.11	-0.03	-0.27	-99	-0.31	-99	-0.25	-0.13	15
HIP18995	MW	Halo	-99	-0.70	-99	-0.68	-99	-0.97	-0.89	-1.31	-99	-1.24	-99	-1.21	-99	1
720	LMC	Satellite	-0.29	-0.53	-99	-0.52	-99	-0.78	-0.74	-0.84	-99	-0.78	-1.03	-0.89	-99	8
HIP33582	MW	Halo	-99	-0.29	-99	-0.32	-99	-0.48	-0.26	-0.61	-99	-0.72	-99	-99	-99	1
655	LMC	Satellite	-99	-0.11	-99	-0.34	-99	-0.70	-0.58	-0.56	-99	-0.52	-0.68	-0.60	-99	8
656	LMC	Satellite	-99	-0.31	-99	-0.54	-99	-0.67	-0.60	-0.82	-99	-0.66	-0.71	-0.86	-99	8
HIP109067	MW	Halo	-99	-0.63	-99	-0.59	-99	-0.63	-0.65	-0.90	-99	-0.95	-99	-0.87	-99	1
651	LMC	Satellite	-99	-0.15	-99	-0.23	-99	-0.60	-0.55	-0.58	-99	-0.35	-0.46	-0.56	-99	8
107857	MW	Thin	-0.25	-0.36	-0.41	-0.50	-99	-0.48	-0.43	-0.74	-99	-0.75	-99	-0.72	-0.57	15
658	LMC	Satellite	-99	-99	-99	-99	-99	-0.74	-0.58	-1.07	-99	-0.56	-99	-0.55	-99	8
HD36667	MW	Thin	-99	-0.21	-0.32	-0.35	-0.25	-0.29	-0.34	-0.46	-0.61	-0.40	-0.44	-0.37	-0.31	2,3
BD-13_3442	MW	Halo	-99	-2.56	-3.62	-3.02	-99	-2.46	-2.23	-3.07	-3.51	-2.99	-99	-3.14	-99	1
G158-100	MW	Halo	-99	-99	-99	-2.21	-99	-2.18	-2.17	9.42	-99	0.13	-99	-99	-99	2,19
982	Sculptor	Satellite	0.26	0.20	-99	0.22	-99	0.16	0.26	-99	0.09	0.18	-99	0.20	0.10	13
BD+18_2890	MW	Halo	-99	-1.16	-2.35	-1.23	-99	-1.28	-1.40	-1.80	-2.07	-1.71	-1.60	-1.72	-1.67	1
22068	MW	Halo	-99	-1.10	-99	-1.15	-99	-1.12	-1.08	-1.44	-99	-1.42	-99	-1.45	-1.36	15
0612	Carina	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.67	-1.25	-99	-99	-99	11
HD17072	MW	Halo	-0.40	-0.64	-0.72	-0.62	-99	-0.61	-0.73	-99	-99	-0.98	-99	-1.05	-99	1
CS22963-004	MW	Halo	-2.29	-3.09	-4.25	-2.96	-99	-3.09	-2.93	-3.79	-4.23	-3.41	-3.01	-3.31	-99	1
105541	MW	Thin	-0.15	-0.06	-0.06	-0.15	-99	-0.14	-0.16	-0.21	-99	-0.20	-99	-0.22	-0.12	15
96185	MW	Halo	-99	-0.08	-0.14	-0.15	-99	-0.23	-0.11	-99	-99	-0.51	-99	-99	-99	2,18
27128	MW	Thick	-0.29	-0.50	-0.63	-0.63	-99	-0.65	-0.65	-0.93	-99	-0.88	-99	-0.91	-0.61	15
CS22880-074	MW	Halo	-99	-1.74	-99	-99	-99	-1.56	-1.61	-99	-99	-1.78	-99	-99	-99	1
HE2145-3025	MW	Halo	-99	-2.35	-3.41	-99	-99	-2.32	-2.28	-2.84	-99	-2.69	-99	-2.73	-99	1
CS22877-001	MW	Halo	-99	-2.45	-3.42	-99	-99	-2.28	-2.43	-2.98	-3.14	-2.72	-2.40	-2.94	-99	1
ET0173	Sculptor	Satellite	-99	-1.23	-99	-99	-1.54	-99	-99	-99	-99	-1.42	-99	-99	-99	22
HIP91058	MW	Halo	-99	-0.35	-0.35	-0.25	-99	-0.41	-0.32	-0.48	-99	-0.52	-99	-0.46	-99	1
5862	MW	Thin	-99	0.23	0.18	0.23	-99	0.19	0.12	0.16	-99	0.17	-99	0.16	0.10	14,15
HD52711	MW	Thick	-99	-0.04	-0.13	-0.16	-0.02	-0.11	-0.14	-0.23	-0.26	-0.15	-0.21	-0.11	-0.12	2,3
56664	MW	Thin	-0.33	-0.46	-0.77	-0.62	-99	-0.55	-0.56	-0.70	-99	-0.68	-99	-0.74	-0.79	15
HR1489	MW	Thin	-99	-99	-99	0.16	-99	0.06	0.10	-99	-99	0.12	-99	-99	-99	2,20
56845	MW	Thick	-0.14	-0.11	-0.15	-0.24	-99	-0.22	-0.18	-0.35	-99	-0.35	-99	-0.36	-0.23	15
HE2219-0713	MW	Halo	-99	-2.69	-3.93	-99	-99	-2.72	-2.80	-3.21	-3.52	-2.92	-2.99	-2.99	-99	1
ET150	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-2.07	-0.86	-99	-99	-99	11
ET151	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.98	-1.70	-99	-99	-99	11
HD200580	MW	Thick	-99	-0.38	-0.37	-0.53	-99	-0.34	-0.31	-0.50	-0.60	-0.49	-0.54	-0.45	-0.55	2,3
HE0244-4111	MW	Halo	-99	-2.24	-99	-99	-99	-2.16	-2.18	-2.72	-3.17	-2.56	-2.38	-2.53	-99	1
CS22937-072	MW	Halo	-99	-2.39	-3.49	-2.30	-99	-2.19	-2.35	-2.90	-3.51	-2.74	-2.61	-99	-99	1
HD8671	MW	Thin	-0.17	-0.03	-0.10	-0.15	-0.13	-0.04	-0.05	-0.18	-0.32	-0.11	-0.22	-0.10	-0.12	2,3
G188-020	MW	Halo	-99	-1.72	-99	-1.18	-99	-1.15	-1.14	-99	-99	-1.49	-99	-99	-99	2,19
53982	MW	Thin	0.01	0.24	0.24	0.17	-99	0.18	0.14	0.10	-99	0.12	-99	0.10	0.12	15
CS29506-090	MW	Halo	-99	-2.58	-99	-2.62	-99	-2.35	-2.29	-2.96	-3.49	-2.83	-2.45	0.48	1.11	1
13513	MW	Thin	0.17	0.05	0.16	0.12	-99	0.02	0.23	0.21	-99	0.06	-99	0.09	0.06	15
HIP86013	MW	Halo	-99	-0.45	-0.43	-0.41	-99	-0.52	-0.41	-0.76	-99	-0.80	-99	-0.75	-99	1
93377	MW	Thick	-0.03	0.01	-0.01	-0.02	-99	-0.07	-0.05	-0.05	-99	-0.07	-99	-0.05	-0.11	15
0729	Carina	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	11
HD126512	MW	Thick	-99	-0.21	-0.36	-0.36	-99	-0.37	-0.30	-99	-99	-0.57	-99	-99	-99	2,20
80337	MW	Thin	-99	0.11	-99	-99	-99	0.21	0.12	-99	-99	0.08	-99	0.06	-99	2,14,15
HE2201-0637	MW	Halo	-99	-2.42	-3.54	-99	-99	-2.34	-2.38	-2.82	-3.32	-2.59	-2.64	-2.58	-99	1
77641	MW	Thin	0.16	0.17	0.23	0.26	-99	0.19	0.24	0.26	-99	0.22	-99	0.27	0.40	15
355	Fornax	Satellite	-99	-0.83	-99	-99	-99	-99	-1.20	-99	-99	-1.05	-99	-99	-99	21
HD153627	MW	Thin	-99	-0.17	-0.26	-0.30	-0.19	-0.25	-0.28	-0.42	-0.54	-0.33	-0.39	-0.28	-0.23	2,3
HD174160	MW	Thin	-0.21	0.07	-0.05	-0.06	-0.06	0.05	-0.03	-0.02	-0.24	-0.04	-0.18	-0.03	-0.15	2,3
G239-026	MW	Halo	-99	-99	-99	-1.93	-99	-1.90	-1.89	9.71	-99	-2.10	-99	9.68	-99	2,19
64426_06	MW	Thick	-0.10	-0.37	-0.70	-0.46	-99	-0.17	-0.58	-0.76	-1.18	-0.71	-0.56	-0.72	-0.83	4
HD144172	MW	Thin	-99	-0.31	-0.44	-0.34	-99	-0.36	-0.30	-99	-99	-0.38	-99	-99	-99	2,20
96508	MW	Halo	-99	-99	-99	-99	-99	-2.32	-2.74	-99	-99	-2.61	-99	-2.95	-99	2
HE0436-4008	MW	Halo	-99	-2.15	-3.51	-99	-99	-2.08	-1.98	-2.47	-2.80	-2.35	-2.24	-2.25	-99	1
0705	Carina	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.67	-1.30	-99	-99	-99	11
Scl002_06	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	16
LP685-44	MW	Halo	-99	-2.13	-99	-2.31	-99	-1.94	-1.79	-2.25	-99	-2.52	-2.35	-2.45	-99	1
LP685-47	MW	Halo	-99	-1.89	-3.24	-99	-99	-1.99	-2.14	-2.20	-3.06	-2.64	-2.78	-99	-99	1
38003877	Sagittarius	Satellite	-0.25	0.10	-99	0.24	-99	0.32	0.15	-0.02	-99	0.02	-99	-0.03	-99	9
HE0008-3842	MW	Halo	-99	-3.02	-4.15	-99	-99	-3.36	-3.29	-4.00	-4.21	-3.33	-3.46	-3.47	-99	1
62240_06	MW	Thick	0.08	-0.49	-0.64	-0.42	-99	-0.46	-0.73	-0.76	-1.26	-0.83	-0.58	-0.73	-0.95	4
BD+44_493	MW	Halo	-2.12	-3.23	-4.33	-3.27	-99	-3.44	-3.42	-4.12	-4.84	-3.73	-3.27	-3.63	-99	1
HR3954	MW	Thin	-99	0.14	0.04	0.12	-99	0.05	0.12	-99	-99	0.10	-99	-99	-99	2,20
HE0018-1349	MW	Halo	-99	-1.98	-3.20	-99	-99	-2.02	-1.99	-2.32	-2.58	-2.27	-2.09	-2.22	-99	1
14	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-0.55	-99	-99	-0.91	-99	-99	-99	21
HD221830	MW	Halo	-0.05	0.00	-0.14	-0.22	-99	-0.21	-0.19	-99	-99	-0.46	-99	-99	-99	2,20
G144-028	MW	Halo	-99	-1.89	-99	-1.74	-99	-1.71	-1.70	9.86	-99	-2.03	-99	9.94	-99	2,19
HR1173	MW	Thin	0.18	0.22	0.10	0.18	-99	0.18	0.17	-99	-99	0.15	-99	-99	-99	2,20
HD219497	MW	Thin	-99	-0.32	-0.38	-0.42	-0.20	-0.32	-0.40	-0.55	-99	-0.46	-0.47	-0.46	-0.36	2,3
HR4529	MW	Thin	0.39	0.32	0.27	0.27	-99	0.27	0.27	-99	-99	0.22	-99	-99	-99	2,20
52564	MW	Thin	0.06	-0.25	-0.22	-0.43	-99	-0.22	-0.36	-0.32	-99	-0.45	-99	-0.48	-0.50	15
68101	MW	Halo	-99	-99	-99	-99	-99	9.57	-0.39	-99	-99	-0.48	-99	-0.39	-99	2
HR573	MW	Thin	-0.08	-0.23	-0.06	-0.24	-99	-0.19	-0.10	-99	-99	-0.28	-99	-99	-99	2,20
HD112887	MW	Thin	-99	-0.11	-0.31	-0.26	-0.34	-0.10	-0.09	-0.33	-0.47	-0.27	-0.24	-0.26	-0.30	2,3
22824	MW	Thin	-0.12	0.04	-0.02	-0.08	-99	-0.05	-0.09	-0.14	-99	-0.13	-99	-0.16	-0.12	15
HE1419-1759	MW	Halo	-99	-2.92	-4.11	-99	-99	-2.87	-2.97	-3.62	-4.13	-3.17	-3.10	-3.15	-99	1
BD-17_6036	MW	Halo	-99	-2.06	-3.13	-2.22	-99	-2.33	-2.42	-2.92	-3.08	-2.75	-2.59	-2.72	-2.53	1
321	Fornax	Satellite	-99	-1.01	-99	-1.10	-99	-99	-0.96	-99	-99	-0.89	-99	-99	-99	21
322	Fornax	Satellite	-99	-99	-99	-0.90	-99	-99	-0.80	-99	-99	-1.34	-99	-99	-99	21
HR370	MW	Thin	0.32	0.21	0.17	0.21	-99	0.18	0.19	-99	-99	0.18	-99	-99	-99	2,20
ET0354	Sculptor	Satellite	-99	-1.04	-99	-99	-1.16	-99	-99	-99	-99	-1.02	-99	-99	-99	22
HR4981	MW	Thin	-99	0.04	-0.10	-0.07	-99	-0.10	-0.03	-99	-99	-0.11	-99	-99	-99	2,20
0596	Carina	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.90	-1.49	-99	-99	-99	11
HR4983	MW	Thin	-99	0.12	0.07	0.04	-99	0.10	0.12	-99	-99	0.09	-99	-99	-99	2,20
BS16076-006	MW	Halo	-99	-3.25	-99	-3.46	-99	-3.40	-3.40	-4.19	-4.78	-3.81	-3.49	0.32	-99	1
36818	MW	Halo	-99	-0.69	-99	-99	-99	-0.67	-0.73	-99	-99	-0.78	-99	-0.91	-99	2
HR3881	MW	Thin	-99	0.22	0.17	0.15	-99	0.11	0.17	-99	-99	0.10	-99	-99	-99	2,20
HR2883	MW	Thick	-0.25	-0.41	-0.54	-0.56	-99	-0.51	-0.46	-99	-99	-0.69	-99	-99	-99	2,20
44919	MW	Thin	-99	-0.46	-99	-0.19	-99	-0.41	-99	-99	-99	-0.58	-99	-99	-99	2,18
LP815-43	MW	Halo	-99	-3.03	-3.69	-99	-99	-2.61	-2.41	-2.95	-3.65	-3.05	-99	-2.92	-99	1
HR7766	MW	Thick	-0.02	-0.22	-0.25	-0.25	-99	-0.23	-0.18	-99	-99	-0.30	-99	-99	-99	2,20
50671_06	MW	Thick	-0.05	-0.34	-0.56	-0.28	-99	-0.08	-0.52	-0.46	-0.72	-0.48	-0.44	-0.43	-0.55	4
58229	MW	Halo	-99	-0.64	-99	-0.59	-99	-0.60	-0.59	-99	-99	-0.87	-99	-99	-99	2,18
44124	MW	Halo	-99	-1.47	-99	-1.48	-99	-1.58	-1.56	-99	-99	-1.89	-99	-99	-99	2,18
HE0131-2740	MW	Halo	-99	-2.73	-3.75	-99	-99	-2.73	-2.74	-3.33	-99	-3.08	-99	-2.95	-99	1
113454	MW	Thin	-0.14	-0.21	-0.26	-0.26	-99	-0.23	-0.25	-0.24	-99	-0.28	-99	-0.32	-0.28	15
39893_06	MW	Thick	-0.02	-0.54	-0.66	-0.38	-99	-0.26	-0.70	-0.82	-1.20	-0.84	-0.62	-0.79	-0.81	4
106678	MW	Thin	0.11	0.17	0.17	0.11	-99	0.05	0.06	0.00	-99	0.01	-99	0.02	0.07	15
HIP42592	MW	Halo	-99	-1.84	-99	-99	-99	-1.61	-1.81	-2.10	-99	-2.06	-99	-99	-99	1
74	Fornax	Satellite	-99	-99	-99	-1.16	-99	-99	-99	-99	-99	-1.28	-99	-99	-99	21
BS16469-075	MW	Halo	-99	-2.69	-3.78	-2.59	-99	-2.71	-2.73	-99	-3.60	-3.02	-2.76	-2.98	-99	1
HD176796	MW	Thin	-99	-0.24	-0.30	-0.32	-0.25	-0.26	-0.30	-0.42	-0.62	-0.39	-0.44	-0.34	-0.37	2,3
HE2133-1426	MW	Halo	-99	-2.39	-3.25	-2.77	-99	-2.35	-2.47	-2.94	-3.26	-2.81	-99	-99	-99	1
68464	MW	Thick	-1.27	-1.50	-99	-1.70	-99	-1.62	-1.59	-1.87	-99	-1.82	-99	-1.92	-99	15
23001997	Sagittarius	Satellite	-0.22	-0.34	-99	-0.17	-99	-0.34	-0.34	-0.58	-99	-0.41	-99	-0.49	-99	9
HE1424-0241	MW	Halo	-99	-3.57	-4.10	-4.92	-99	-4.50	-4.10	-4.31	-3.84	-4.01	-3.01	-3.70	-99	1
256	Fornax	Satellite	-99	-1.46	-99	-1.51	-99	-99	-1.63	-99	-99	-1.84	-99	-99	-99	21
257	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-0.79	-99	-99	-0.83	-99	-99	-99	21
250	Fornax	Satellite	-99	-99	-99	-1.30	-99	-99	-99	-99	-99	-1.48	-99	-99	-99	21
G025-024	MW	Halo	-99	-2.39	-99	-1.62	-99	-1.59	-1.58	9.99	-99	-1.81	-99	-99	-99	2,19
9471	MW	Thin	0.11	0.18	0.23	0.11	-99	0.11	0.14	0.02	-99	0.04	-99	0.06	0.15	15
5315_06	MW	Thick	0.08	0.00	-0.30	-0.13	-99	0.14	-0.19	-99	-0.76	-0.47	-0.29	-0.41	-0.40	4
HR2047	MW	Thin	-99	0.01	0.05	0.03	-99	0.08	0.07	-99	-99	0.04	-99	-99	-99	2,20
HD215257	MW	Thin	-0.28	-0.50	-0.56	-0.59	-99	-0.48	-0.40	-99	-99	-0.59	-99	-99	-99	2,20
HE0333-4001	MW	Halo	-99	-2.29	-3.51	-99	-99	-2.34	-2.32	-2.87	-3.36	-2.64	-2.49	-2.58	-99	1
HR6569	MW	Thin	-99	-0.03	-0.24	-0.15	-99	-0.14	-0.06	-99	-99	-0.21	-99	-99	-99	2,20
HR6701	MW	Thin	-99	0.03	-0.04	-0.06	-99	-0.12	0.10	-99	-99	-0.16	-99	-99	-99	2,20
91058	MW	Thin	-99	-0.21	-0.26	-0.18	-99	-0.29	-0.24	-99	-99	-0.47	-99	-99	-99	2,18
HR3538	MW	Thin	-99	0.17	0.18	0.03	-99	0.02	0.12	-99	-99	0.07	-99	-99	-99	2,20
CD-71_1234	MW	Halo	-99	-2.40	-2.90	-99	-99	-2.21	-1.79	-2.60	-2.99	-2.50	-2.27	-2.48	-99	1
80837	MW	Halo	-99	-0.31	-0.40	-0.34	-99	-0.44	-0.37	-99	-99	-0.76	-99	-99	-99	2,15,18
104922	MW	Thin	-0.05	0.07	0.06	0.07	-99	0.05	0.04	0.06	-99	0.05	-99	0.04	0.02	15
HD220842	MW	Thick	-0.19	-0.13	-0.25	-0.24	-0.06	-0.19	-0.26	-0.33	-0.45	-0.26	-0.34	-0.24	-0.15	2,3
107618	MW	Thin	-0.05	-0.14	-0.23	-0.23	-99	-0.26	-0.27	-0.31	-99	-0.31	-99	-0.36	-0.24	15
5264	MW	Thin	-0.05	0.11	0.06	0.02	-99	0.04	-0.02	-0.05	-99	0.00	-99	-0.02	0.26	15
HE0104-5300	MW	Halo	-99	-3.08	-4.14	-99	-99	-3.07	-3.05	-3.81	-4.30	-3.31	-3.25	-3.15	-99	1
23001197	Sagittarius	Satellite	-0.96	-0.91	-99	-0.85	-99	-0.73	-0.88	-1.06	-99	-1.17	-99	-1.24	-99	9
HD201444	MW	Thin	-99	-0.41	-0.47	-0.50	-0.47	-0.46	-0.48	-0.68	-0.86	-0.58	-0.61	-0.56	-0.56	2,3
HE0441-4343	MW	Halo	-99	-2.23	-3.59	-99	-99	-2.32	-2.18	-2.86	-3.20	-2.52	-2.25	-2.43	-99	1
57939	MW	Halo	-99	-1.05	-1.33	-1.02	-99	-1.02	-1.01	-99	-99	-1.39	-99	-99	-99	2,18
29759	MW	Halo	-99	-1.51	-99	-99	-99	-1.65	-1.84	9.76	-99	-2.10	-99	9.91	-99	2,18
88945	MW	Thin	-99	-0.09	-0.04	-0.07	-99	0.03	-0.13	-0.04	-99	-0.05	-99	-0.17	-0.18	14,15
110712	MW	Thin	-0.07	0.05	0.01	0.01	-99	0.04	0.01	0.00	-99	0.02	-99	0.00	0.10	15
HIP100792	MW	Halo	-99	-0.97	-1.15	-0.90	-99	-1.00	-0.94	-1.24	-99	-1.21	-99	-1.21	-99	1
7002	Carina	Satellite	-1.20	-2.59	-99	-99	-1.05	-2.63	-2.70	-3.15	-99	-2.81	-3.07	-2.46	-99	6
HD212858	MW	Thin	-99	-0.25	-0.30	-0.39	-0.34	-0.29	-0.33	-0.43	-0.55	-0.34	-0.47	-0.33	-0.32	2,3
72797	MW	Thin	-0.16	-0.54	-0.39	-0.46	-99	-0.49	-0.39	-0.45	-99	-0.52	-99	-0.53	-0.21	15
HR17	MW	Thin	-99	-0.07	-0.16	-0.18	-99	-0.18	-0.08	-99	-99	-0.29	-99	-99	-99	2,20
1128	MW	Thin	0.03	-0.23	-0.30	-0.41	-99	-0.41	-0.32	-0.55	-99	-0.64	-99	-0.63	-0.42	15
HE1012-1540	MW	Halo	-1.04	-1.61	-2.48	-2.31	-99	-2.84	-3.42	-3.73	-4.02	-3.48	-3.31	-3.72	-99	1
BL166	Fornax	Satellite	-99	-0.86	-99	-0.88	-99	-1.02	-0.92	-1.19	-1.13	-0.84	-99	-0.97	-99	5,11
BL160	Fornax	Satellite	-99	-0.99	-99	-0.82	-99	-1.07	-0.92	-1.22	-1.27	-0.82	-99	-1.06	-99	5,11
0524	Carina	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.99	-1.70	-99	-99	-99	11
BL163	Fornax	Satellite	-99	-0.80	-99	-0.87	-99	-0.73	-0.70	-0.72	-1.01	-0.69	-99	-0.82	-99	5,11
30990	MW	Thick	-99	-0.44	-99	-0.42	-99	-0.52	-0.50	-99	-99	-0.82	-99	-99	-99	2,18
HE2329-3702	MW	Halo	-99	-1.86	-3.19	-99	-99	-1.69	-1.66	-2.29	-2.77	-2.15	-2.18	-2.34	-99	1
BL168	Fornax	Satellite	-99	-0.89	-99	-0.81	-99	-0.90	-0.80	-0.89	-1.29	-0.85	-99	-0.94	-99	5,11
138	Fornax	Satellite	-99	-1.20	-99	-1.22	-99	-99	-1.26	-99	-99	-1.44	-99	-99	-99	21
HE0336+0113	MW	Halo	-99	-1.70	-2.32	-99	-99	-2.24	-2.53	-2.91	-2.93	-2.73	-2.59	-99	-99	1
108473	MW	Thin	-0.09	-0.01	-0.04	-0.07	-99	-0.06	-0.13	-0.13	-99	-0.11	-99	-0.14	-0.15	15
HIP29992	MW	Halo	-99	-1.40	-99	-1.17	-99	-1.41	-1.39	-1.97	-99	-1.69	-99	-1.71	-99	1
HD208906	MW	Thin	-99	-0.59	-0.53	-0.56	-99	-0.56	-0.37	-99	-99	-0.66	-99	-99	-99	2,20
S07_879	Sagittarius	Satellite	-99	-0.57	-0.67	-0.53	-99	-0.55	-0.46	-0.34	-0.68	-0.44	-0.79	-0.77	-99	7
BS17139-007	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.42	-99	-99	-99	1
BS16547-099	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.34	-99	-99	-99	1
HD22255	MW	Thin	-99	-0.08	-0.19	-0.22	-0.21	-0.15	-0.18	-0.25	-0.47	-0.23	-0.28	-0.18	-0.19	2,3
17987	MW	Thick	0.02	-0.12	-0.20	-0.28	-99	-0.29	-0.26	-0.50	-99	-0.48	-99	-0.45	-0.33	15
28403	MW	Thick	-0.17	-0.15	-0.19	-0.28	-99	-0.29	-0.26	-0.34	-99	-0.33	-99	-0.39	-0.30	15
3026	MW	Halo	-99	-0.93	-99	-0.87	-99	-0.85	-0.86	-99	-99	-1.25	-99	-99	-99	2,15,18
85378_06	MW	Thick	0.10	-0.16	-0.31	-0.19	-99	0.06	-0.29	-0.51	-0.86	-0.51	-0.36	-0.44	-0.58	4
HE0012-1441	MW	Halo	-99	-1.67	-99	-99	-99	-2.08	-2.35	-2.67	-99	-2.57	-99	-99	-99	1
89952	MW	Thin	-0.30	-0.35	-0.45	-0.46	-99	-0.43	-0.42	-0.51	-99	-0.50	-99	-0.55	-0.52	15
4039_06	MW	Thick	-0.49	-0.93	-1.51	-0.98	-99	-0.61	-1.01	-1.13	-1.86	-1.24	-0.90	-1.29	-1.32	4
109650	MW	Thin	-0.09	-0.18	-0.20	-0.23	-99	-0.13	-0.15	-0.16	-99	-0.20	-99	-0.28	-0.26	15
HE0557-4840	MW	Halo	-99	-4.57	-5.44	-99	-99	-4.53	-4.45	-5.45	-99	-4.73	-4.79	-4.96	-99	1
BL295	Fornax	Satellite	-99	-0.63	-99	-0.56	-99	-0.66	-0.72	-0.85	-0.83	-0.61	-99	-0.77	-99	5,11
HE1413-1954	MW	Halo	-99	-99	-99	-99	-99	-2.84	-99	-99	-99	-3.19	-99	-99	-99	1
HE0044-2459	MW	Halo	-99	-2.95	-4.15	-99	-99	-2.99	-2.88	-3.73	-4.31	-3.28	-3.04	-3.29	-99	1
HD26421	MW	Thick	-99	-0.17	-0.23	-0.32	-0.29	-0.22	-0.27	-0.40	-0.57	-0.34	-0.42	-0.33	-0.36	2,3
BD+06_648	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.93	-99	-99	-99	1
72479	MW	Thick	0.34	0.02	0.08	0.06	-99	-0.08	0.16	0.01	-99	-0.03	-99	0.01	0.08	15
LP624-2	MW	Halo	-99	-2.09	-99	-99	-99	-2.25	-1.92	-99	-99	-2.32	-2.53	-99	-99	1
BD+80_245	MW	Halo	-99	-2.33	-3.40	-2.16	-99	-2.25	-2.27	-2.21	-2.39	-2.09	-2.34	-2.15	-2.47	1
59376	MW	Halo	-99	-1.73	-99	-99	-99	-1.71	-1.82	-99	-99	-2.18	-99	-2.07	-99	2
111978	MW	Thin	0.21	0.13	0.16	0.26	-99	0.11	0.18	0.22	-99	0.19	-99	0.28	0.28	15
HR962	MW	Thin	0.35	0.26	0.30	0.26	-99	0.18	0.16	-99	-99	0.15	-99	-99	-99	2,20
CS22174-012	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.52	-99	-99	-99	1
HE0130-2303	MW	Halo	-99	-2.63	-3.51	-3.13	-99	-2.44	-2.40	-3.00	-3.40	-2.93	-99	-99	-99	1
110512	MW	Thick	-99	0.04	-99	-99	-99	-0.07	-0.04	-99	-99	-0.25	-99	-0.18	-99	2,14,15
109086	MW	Thin	-0.09	0.06	0.02	0.02	-99	0.01	-0.01	-0.02	-99	0.01	-99	0.01	0.00	15
HE0051-2304	MW	Halo	-99	-2.15	-3.12	-99	-99	-2.22	-2.18	-2.92	-3.00	-2.44	-2.57	-2.59	-2.24	1
72461	MW	Thick	-99	-1.94	-99	-99	-99	-1.97	-1.81	9.50	-99	-2.41	-99	-99	-99	2,18
11349	MW	Thin	-99	0.04	0.01	-0.10	-99	-0.06	-0.01	-99	-99	-0.22	-99	-99	-99	2,18
CS30325-094	MW	Halo	-2.53	-2.94	-3.86	-2.45	-99	-2.90	-2.94	-3.71	-3.89	-3.30	-3.08	-3.19	-3.02	1
HE0331-4939	MW	Halo	-99	-2.56	-3.85	-99	-99	-2.68	-2.57	-3.31	-3.59	-2.87	-2.68	-2.86	-99	1
12444	MW	Thin	-0.10	0.05	-0.01	0.09	-99	0.14	0.06	0.10	-99	0.09	-99	0.01	-0.01	15
HD195200	MW	Thin	-99	-0.11	-0.14	-0.19	-0.09	-0.11	-0.16	-0.23	-0.32	-0.15	-0.26	-0.15	-0.18	2,3
HE1222-0200	MW	Halo	-99	-2.29	-99	-99	-99	-2.14	-2.24	-2.28	-2.89	-2.44	-2.21	-2.30	-99	1
51028	MW	Thin	-0.36	-0.46	-0.82	-0.58	-99	-0.60	-0.64	-0.70	-99	-0.68	-99	-0.73	-0.78	15
5700	MW	Thick	0.07	0.12	0.11	0.04	-99	0.05	0.11	0.05	-99	0.04	-99	-0.01	0.02	15
HIP47139	MW	Halo	-99	-0.94	-99	-1.00	-99	-1.17	-1.10	-1.60	-99	-1.44	-99	-1.43	-99	1
HIP57939	MW	Halo	-99	-1.19	-1.42	-1.09	-99	-1.14	-1.09	-1.38	-99	-1.44	-99	-1.49	-99	1
CS22166-016	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.47	-99	-99	-99	1
731	LMC	Satellite	-0.27	-0.33	-99	-0.43	-99	-0.71	-0.55	-0.53	-99	-0.41	-0.57	-0.64	-99	8
646	LMC	Satellite	-99	-0.42	-99	-0.63	-99	-0.76	-0.76	-0.97	-99	-0.64	-0.70	-0.65	-99	8
524	Carina	Satellite	-1.29	-1.43	-99	-99	-1.10	-1.60	-1.72	-1.79	-99	-1.70	-1.97	-1.78	-1.87	6
51938	MW	Thin	0.04	-0.01	-0.08	-0.22	-99	-0.21	-0.13	-0.39	-99	-0.41	-99	-0.42	-0.20	15
55278	MW	Thick	0.05	0.20	0.22	0.20	-99	0.18	0.20	0.19	-99	0.21	-99	0.24	0.34	15
640	LMC	Satellite	-99	-0.71	-99	-0.81	-99	-0.74	-0.90	-0.97	-99	-0.88	-1.04	-0.91	-99	8
51933	MW	Thin	-0.08	-0.14	-0.10	-0.14	-99	-0.11	-0.13	-0.18	-99	-0.18	-99	-0.22	-0.23	15
BD+24_1676	MW	Halo	-1.49	-2.03	-99	-1.68	-99	-2.05	-2.09	-2.45	-2.13	-2.50	-99	-2.17	-99	1
HR6458	MW	Thick	-99	-0.03	-0.09	-0.18	-99	-0.14	-0.04	-99	-99	-0.35	-99	-99	-99	2,20
109012	MW	Thin	0.18	0.16	0.17	0.19	-99	0.09	0.16	0.15	-99	0.13	-99	0.20	0.32	15
84781_06	MW	Thick	0.23	-0.03	-0.21	-0.03	-99	0.16	-0.12	-99	-0.63	-0.29	-0.14	-0.23	-0.31	4
96425	MW	Thin	0.22	0.22	0.19	0.21	-99	0.06	0.18	0.15	-99	0.13	-99	0.19	0.16	15
G262-021	MW	Halo	-99	-1.62	-99	-1.11	-99	-1.08	-1.07	-99	-99	-1.38	-99	-99	-99	2,19
HD16067	MW	Thin	-0.27	0.04	0.03	-0.04	0.02	0.05	-0.05	-0.11	-0.25	-0.07	-0.15	-0.02	-0.17	2,3
ET389	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	11
HD101	MW	Thin	-0.20	-0.28	-0.25	-0.24	-0.17	-0.27	-0.30	-0.31	-0.42	-0.29	-0.28	-0.31	-0.19	3
ET384	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.97	-1.39	-99	-99	-99	11
HIP97023	MW	Halo	-99	-0.27	-0.29	-0.25	-99	-0.33	-0.29	-0.41	-99	-0.46	-99	-0.40	-99	1
HIP74234	MW	Halo	-99	-1.47	-1.71	-1.27	-99	-1.32	-1.29	-1.48	-99	-1.49	-99	-1.56	-99	1
ET0168	Sculptor	Satellite	-99	-1.23	-99	-99	-1.37	-99	-99	-99	-99	-1.05	-99	-99	-99	22
107975	MW	Thin	-99	-0.24	-0.43	-0.28	-99	-0.35	-0.36	-99	-99	-0.56	-99	-99	-99	2,14,15,18
ET0160	Sculptor	Satellite	-99	-1.16	-99	-99	-1.26	-99	-99	-99	-99	-1.11	-99	-99	-99	22
ET0163	Sculptor	Satellite	-99	-1.45	-99	-99	-1.89	-99	-99	-99	-99	-1.81	-99	-99	-99	22
ET0164	Sculptor	Satellite	-99	-1.57	-99	-99	-1.92	-99	-99	-99	-99	-1.84	-99	-99	-99	22
ET0165	Sculptor	Satellite	-99	-1.03	-99	-99	-1.10	-99	-99	-99	-99	-1.05	-99	-99	-99	22
ET0166	Sculptor	Satellite	-99	-1.14	-99	-99	-1.34	-99	-99	-99	-99	-1.44	-99	-99	-99	22
5817	MW	Thick	0.29	0.16	0.13	0.09	-99	0.00	0.11	-0.05	-99	-0.08	-99	-0.03	0.04	15
HE0105-2202	MW	Halo	-99	-2.13	-2.84	-2.35	-99	-2.32	-2.20	-2.81	-3.30	-2.60	-2.13	-2.74	-99	1
CS22952-015	MW	Halo	0.05	-3.45	-3.87	-3.06	-99	-3.27	-3.36	-3.86	-3.80	-3.45	-3.37	-3.52	-3.14	1
ET363	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.64	-1.21	-99	-99	-99	11
96248	MW	Halo	-99	-1.32	-99	-99	-99	-1.11	-99	-99	-99	-1.68	-99	-99	-99	2
14241	MW	Thin	0.14	-0.07	-0.11	-0.21	-99	-0.28	-0.15	-0.35	-99	-0.45	-99	-0.42	-0.23	15
ET369	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-2.07	-2.28	-99	-99	-99	11
HD133641	MW	Thick	-99	-0.26	-0.29	-0.34	-0.32	-0.19	-0.27	-0.38	-0.53	-0.37	-0.48	-0.36	-0.40	2,3
105858	MW	Thin	-99	-0.41	-99	-99	-99	-0.52	-0.57	-99	-99	-0.68	-99	-0.64	-99	2,14,15
195	Sculptor	Satellite	-1.59	-1.36	-99	-2.05	-99	-1.91	-1.92	-99	-2.23	-2.05	-99	-2.08	-1.86	13
HE2158-0348	MW	Halo	-99	-2.08	-2.21	-99	-99	-1.86	-2.01	-3.33	-2.93	-2.75	-2.83	-99	-99	1
BS16023-046	MW	Halo	-99	-2.93	-99	-3.00	-99	-2.66	-2.54	-3.06	-3.56	-2.97	-2.76	0.55	-99	1
HD107038	MW	Thin	-0.30	-0.20	-0.31	-0.33	-0.34	-0.23	-0.26	-0.42	-0.54	-0.34	-0.44	-0.30	-0.37	2,3
94129_06	MW	Thick	0.22	-0.01	-0.18	-0.01	-99	0.10	-0.14	-0.24	-0.55	-0.27	-0.11	-0.23	-0.30	4
18331	MW	Thick	0.12	0.36	0.19	0.19	-99	0.20	0.17	0.12	-99	0.16	-99	0.12	0.06	15
CS22950-078	MW	Halo	-99	-1.60	-99	-99	-99	-1.43	-1.63	-2.00	-2.09	-1.84	-99	-99	-99	1
0733	Carina	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	11
116906	MW	Thin	-0.01	0.05	0.06	0.03	-99	0.03	0.05	-0.01	-99	0.02	-99	0.02	0.03	15
ET097	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-2.17	-1.97	-99	-99	-99	11
ET095	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	11
ET094	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-2.11	-1.79	-99	-99	-99	11
HD202884	MW	Thin	-99	-0.10	-0.20	-0.22	-0.19	-0.12	-0.14	-0.28	-0.44	-0.19	-0.25	-0.19	-0.24	2,3
60288	MW	Thick	0.03	0.16	0.03	0.13	-99	0.12	0.11	0.08	-99	0.11	-99	0.12	0.29	15
HR4734	MW	Thick	0.27	0.18	0.29	0.18	-99	0.16	0.29	-99	-99	0.16	-99	-99	-99	2,20
HE2228-3806	MW	Halo	-99	-2.76	-4.02	-99	-99	-2.70	-2.70	-3.47	-3.85	-3.07	-2.84	-3.11	-99	1
117364	MW	Thin	-0.08	0.05	0.03	-0.03	-99	0.00	-0.02	-0.09	-99	-0.05	-99	-0.08	-0.11	15
16365	MW	Thick	-0.06	-0.16	-0.27	-0.30	-99	-0.27	-0.21	-0.42	-99	-0.43	-99	-0.44	-0.14	15
93966	MW	Thin	0.15	0.16	0.22	0.20	-99	0.15	0.21	0.15	-99	0.15	-99	0.15	0.20	15
16691	MW	Thick	-99	-0.40	-99	-99	-99	-0.48	-0.51	-99	-99	-0.71	-99	-0.67	-99	2
CS22940-121	MW	Halo	-99	-2.48	-3.43	-2.31	-99	-2.44	-2.49	-3.12	-3.64	-2.89	-2.72	-99	-99	1
HE2301-4024	MW	Halo	-99	-1.92	-3.06	-99	-99	-1.82	-1.78	-2.23	-2.46	-2.10	-2.03	-2.09	-99	1
90261	MW	Halo	-0.44	-0.60	-1.19	-0.70	-99	-0.70	-0.66	-0.97	-99	-0.99	-99	-1.03	-0.86	15
HIP117029	MW	Halo	-99	-0.41	-0.41	-0.39	-99	-0.54	-0.44	-0.76	-99	-0.79	-99	-0.69	-99	1
85474	MW	Thick	0.66	0.52	0.41	0.31	-99	0.29	0.30	0.21	-99	0.21	-99	0.19	0.30	15
61802	MW	Halo	-0.76	-0.87	-1.25	-1.08	-99	-0.96	-1.04	-1.28	-99	-1.25	-99	-1.35	-1.22	15
9080_06	MW	Thick	0.24	-0.22	-0.39	-0.11	-99	-99	-0.33	-0.38	-0.52	-0.37	-0.21	-0.23	-0.51	4
G186-26	MW	Halo	-99	-2.59	-3.54	-2.65	-99	-2.42	-2.40	-2.85	-3.37	-2.68	-2.37	-2.86	-99	1
BS16472-018	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.46	-99	-99	-99	1
ET165	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.48	-1.03	-99	-99	-99	11
HR4421	MW	Thin	-99	-99	-0.48	-0.37	-99	-0.37	-99	-99	-99	-0.48	-99	-99	-99	2,20
HD198109	MW	Thin	-99	-0.27	-0.38	-0.41	-0.40	-0.30	-0.30	-0.50	-0.61	-0.39	-0.46	-0.39	-0.44	2,3
ET160	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.59	-1.10	-99	-99	-99	11
HD206739	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.41	-99	-99	-99	1
CS22873-128	MW	Halo	-99	-2.38	-3.28	-1.95	-99	-2.37	-2.40	-3.24	-3.78	-2.86	-2.67	-2.62	-99	1
HD171886	MW	Thick	-99	-99	-0.31	-0.28	-0.33	-0.16	-0.26	-99	-0.49	-0.28	-0.32	-0.29	-99	2,3
ET168	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.47	-1.03	-99	-99	-99	11
99551	MW	Thin	-0.03	-0.01	-0.08	-0.16	-99	-0.14	-0.09	-0.24	-99	-0.22	-99	-0.25	-0.07	15
52771	MW	Halo	-99	-1.48	-99	-99	-99	-1.42	-1.29	-99	-99	-1.91	-99	-99	-99	2,18
2711	MW	Thin	0.01	0.05	0.03	0.07	-99	0.20	0.04	0.04	-99	0.06	-99	-0.01	-0.01	15
53311	MW	Thick	-99	-0.25	-0.24	-0.38	-99	-0.36	-0.30	-0.57	-99	-0.56	-99	-0.55	-0.46	15
ET0067	Sculptor	Satellite	-99	-1.32	-99	-99	-1.40	-99	-99	-99	-99	-1.60	-99	-99	-99	22
42067387	Sagittarius	Satellite	-0.47	-0.52	-99	-0.45	-99	-0.57	-0.56	-0.54	-99	-0.67	-99	-0.79	-99	9
17147_06	MW	Thick	-0.11	-0.42	-0.80	-0.52	-99	-0.32	-0.67	-0.86	-1.37	-0.87	-0.70	-0.86	-0.88	4
38541	MW	Halo	-99	-1.38	-99	-1.39	-99	-1.37	-1.36	-99	-99	-1.72	-99	-99	-99	2,15,18
HD122196	MW	Halo	-1.34	-1.53	-99	-1.76	-99	-1.49	-99	-99	-99	-1.69	-99	-1.55	-99	1
10694	MW	Thin	0.13	0.21	0.19	0.12	-99	0.09	0.16	0.10	-99	0.12	-99	0.11	0.12	15
81952	MW	Thin	0.19	0.27	0.40	0.29	-99	0.29	0.37	0.31	-99	0.24	-99	0.29	0.26	15
63405	MW	Thin	-99	-0.34	-99	-0.29	-99	-0.22	-0.26	-0.34	-99	-0.29	-99	-0.39	-0.45	15
HR366	MW	Thin	-99	-0.19	-0.17	-0.19	-99	-0.17	-0.11	-99	-99	-0.26	-99	-99	-99	2,20
CS30320-069	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.02	-99	-99	-99	1
CS29497-004	MW	Halo	-99	-2.52	-3.83	-99	-99	-2.51	-2.53	-3.13	-3.25	-2.81	-2.64	-2.74	-99	1
CS22186-023	MW	Halo	-99	-2.61	-3.67	-99	-99	-2.57	-2.51	-2.96	-3.16	-2.72	-2.66	-2.66	-99	1
317	Fornax	Satellite	-99	-99	-99	-1.32	-99	-99	-99	-99	-99	-1.95	-99	-99	-99	21
316	Fornax	Satellite	-99	-1.22	-99	-1.60	-99	-99	-99	-99	-99	-1.46	-99	-99	-99	21
HE2134+0001	MW	Halo	-99	-1.85	-3.03	-99	-99	-1.80	-1.91	-2.16	-2.54	-2.22	-2.14	-2.35	-99	1
HR368	MW	Thin	-99	-0.10	-0.18	-0.20	-99	-0.23	-0.07	-99	-99	-0.18	-99	-99	-99	2,20
93185	MW	Thin	-99	-0.24	-0.25	-0.25	-99	-0.26	-0.28	-0.31	-99	-0.28	-99	-0.33	-0.34	14,15
CS22879-103	MW	Halo	-99	-1.65	-2.72	-1.65	-99	-1.57	-1.69	-2.10	-2.72	-2.08	-2.08	-99	-99	1
HE0029-1839	MW	Halo	-99	-2.52	-3.48	-99	-99	-2.37	-2.56	-2.60	-3.41	-2.50	-2.60	-2.94	-99	1
93186	MW	Halo	-1.42	-1.92	-99	-1.84	-99	-2.00	-2.03	-2.30	-99	-2.31	-99	-2.30	-99	15
58962	MW	Halo	-99	-0.59	-99	-99	-99	-0.63	-0.71	-99	-99	-0.75	-99	-0.77	-99	2,15
CS22888-031	MW	Halo	-99	-3.09	-99	-2.95	-99	-2.97	-2.84	-3.55	-4.08	-3.30	-2.80	0.49	-99	1
HE2156-3130	MW	Halo	-99	-2.38	-3.18	-99	-99	-2.81	-2.90	-3.47	-3.72	-3.13	-2.95	-3.31	-99	1
33094	MW	Thick	0.15	0.17	0.19	0.12	-99	0.08	0.14	0.02	-99	0.04	-99	0.07	0.34	15
84636	MW	Thin	-99	0.43	-99	-99	-99	0.37	0.30	-99	-99	0.28	-99	0.42	-99	2,14,15
44116	MW	Thin	-99	-0.29	-0.44	-0.25	-99	-0.33	-0.35	-99	-99	-0.51	-99	-99	-99	2,18
1955	MW	Thin	-0.07	0.06	0.01	-0.01	-99	0.02	0.01	-0.02	-99	-0.01	-99	-0.03	-0.35	15
49988	MW	Thick	-0.28	-0.27	-0.37	-0.40	-99	-0.35	-0.37	-0.45	-99	-0.43	-99	-0.49	-0.43	15
99174	MW	Thin	0.13	0.15	0.13	0.20	-99	0.18	0.22	0.23	-99	0.17	-99	0.16	0.09	15
58145	MW	Thick	-99	-0.66	-99	-99	-99	-0.71	-0.75	-99	-99	-0.99	-99	-0.93	-99	2,15
HE1252-0117	MW	Halo	-99	-2.74	-3.66	-99	-99	-2.90	-2.78	-3.42	-2.87	-2.86	-2.33	-2.12	-2.26	1
70681	MW	Thick	-99	-0.82	-0.86	-0.65	-99	-0.80	-0.79	-99	-99	-1.18	-99	-99	-99	2,15,18
HIP17085	MW	Halo	-99	-0.23	-99	0.02	-99	-0.12	-99	-99	-99	-0.20	-99	-0.19	-99	1
HE2133-1432	MW	Halo	-99	-1.70	-2.78	-99	-99	-1.62	-1.68	-2.05	-2.54	-2.02	-2.10	-2.19	-99	1
23001967	Sagittarius	Satellite	-0.66	-0.24	-99	-0.05	-99	0.29	0.11	-0.07	-99	-0.20	-99	-0.38	-99	9
HD77134	MW	Thin	-0.18	-0.13	-0.29	-0.26	-0.17	-0.18	-0.21	-0.33	-0.47	-0.24	-0.35	-0.25	-0.33	2,3
268	Fornax	Satellite	-99	-1.00	-99	-1.02	-99	-99	-0.70	-99	-99	-0.85	-99	-99	-99	21
12306	MW	Thick	-99	-0.20	-0.27	-0.25	-99	-0.32	-0.29	-99	-99	-0.56	-99	-99	-99	2,14,15,18
CS29518-024	MW	Halo	-99	-0.95	-99	-99	-99	-99	-0.48	-99	-0.98	-0.92	-99	-99	-99	1
263	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-1.02	-99	-99	-1.06	-99	-99	-99	21
262	Fornax	Satellite	-99	-99	-99	-1.73	-99	-99	-99	-99	-99	-2.13	-99	-99	-99	21
HR6775	MW	Thin	-99	-0.38	-0.44	-0.39	-99	-0.43	-0.25	-99	-99	-0.50	-99	-99	-99	2,20
68796	MW	Thin	-99	-0.31	-0.31	-0.29	-99	-0.32	-0.24	-99	-99	-0.45	-99	-99	-99	2,15,18
HE0401-0138	MW	Halo	-99	-2.93	-4.38	-99	-99	-2.97	-2.98	-3.77	-4.18	-3.34	-3.17	-3.28	-99	1
103269	MW	Halo	-99	-1.40	-99	-1.38	-99	-1.44	-1.42	-99	-99	-1.74	-99	-99	-99	2,18
6607	MW	Thick	0.05	-0.18	-0.17	-0.24	-99	-0.31	-0.16	-0.41	-99	-0.44	-99	-0.41	-0.26	15
HR3578	MW	Thick	-0.30	-0.42	-0.63	-0.60	-99	-0.52	-0.48	-99	-99	-0.76	-99	-99	-99	2,20
HD63598	MW	Halo	-0.41	-0.55	-0.58	-0.57	-99	-0.60	-0.43	-0.78	-99	-0.84	-99	-0.84	-99	1
HIP6710	MW	Halo	-99	-1.31	-1.69	-1.29	-99	-1.40	-1.56	-1.85	-99	-1.81	-99	-1.79	-99	1
HE2338-1311	MW	Halo	-99	-2.50	-99	-99	-99	-2.52	-2.43	-3.07	-99	-2.86	-99	-99	-99	1
HE1343-0640	MW	Halo	-99	-1.55	-2.73	-99	-99	-1.47	-1.51	-1.90	-2.37	-1.90	-2.05	-2.08	-99	1
HE1135+0139	MW	Halo	-99	-2.00	-3.17	-99	-99	-1.90	-2.09	-2.51	-2.79	-2.31	-2.23	-2.27	-99	1
9381	MW	Thick	0.06	-0.04	-0.03	-0.14	-99	-0.21	-0.11	-0.27	-99	-0.28	-99	-0.25	-0.14	15
HIP38541	MW	Halo	-99	-1.52	-99	-1.46	-99	-1.49	-1.44	-1.74	-99	-1.77	-99	-1.80	-99	1
HD225239	MW	Thick	-99	-0.32	-0.35	-0.44	-0.23	-0.37	-0.40	-0.54	-0.67	-0.48	-0.52	-0.44	-0.41	2,3
5775_06	MW	Thick	0.24	-0.26	-0.48	-0.20	-99	-0.03	-0.37	-0.49	-0.86	-0.59	-0.41	-0.52	-0.54	4
HE2356-0410	MW	Halo	-99	-2.77	-2.80	-99	-99	-2.33	-2.70	-3.40	-3.21	-3.12	-2.96	-99	-2.52	1
HE0524-2055	MW	Halo	-99	-2.28	-2.86	-99	-99	-2.33	-2.31	-2.87	-3.07	-2.59	-2.56	-2.56	-99	1
HD61902	MW	Halo	-0.51	-0.61	-0.59	-0.56	-99	-0.56	-99	-0.82	-99	-0.71	-99	-0.65	-99	1
HE2200-2030	MW	Halo	-99	-1.78	-99	-99	-99	-1.67	-1.69	-2.06	-2.47	-2.00	-2.10	-2.14	-99	1
80686	MW	Thin	-99	0.02	-99	-99	-99	0.10	-0.01	-99	-99	-0.01	-99	-0.03	-99	2,14,15
HD94835	MW	Thick	-99	0.16	0.11	0.12	0.21	0.11	0.08	0.02	-0.00	0.10	0.05	0.17	0.15	2,3
BL115	Fornax	Satellite	-99	-1.33	-99	-1.39	-99	-1.59	-1.63	-1.72	-2.00	-1.42	-99	-1.51	-99	5,11
HE1254+0009	MW	Halo	-99	-2.71	-3.67	-99	-99	-2.71	-2.63	-3.41	-3.81	-2.95	-2.90	-2.90	-99	1
115917	MW	Thin	-0.39	-0.38	-0.51	-0.47	-99	-0.45	-0.42	-0.54	-99	-0.52	-99	-0.57	-0.43	15
105993	MW	Halo	-99	-0.97	-99	-99	-99	-99	-99	-99	-99	-1.11	-99	-99	-99	2
42612	MW	Thin	-0.03	-0.01	-0.01	-0.04	-99	-0.01	-0.01	-0.05	-99	-0.03	-99	-0.09	-0.09	15
90393_06	MW	Thick	-0.57	-0.45	-0.70	-0.54	-99	-0.27	-0.40	-0.63	-0.98	-0.72	-0.52	-0.64	-0.84	4
108468	MW	Thin	-0.05	-0.08	-0.08	-0.09	-99	-0.06	-0.09	-0.10	-99	-0.08	-99	-0.13	0.04	15
15131	MW	Thin	-99	-0.34	-0.43	-0.43	-99	-0.50	-0.46	-0.52	-99	-0.52	-99	-0.52	-0.46	14,15
HD145937	MW	Thin	-99	-0.39	-0.44	-0.52	-0.43	-0.38	-0.45	-0.60	-0.76	-0.55	-0.58	-0.52	-0.56	2,3
14339	MW	Thin	0.01	0.00	-0.07	-0.03	-99	-0.04	0.01	-0.07	-99	-0.06	-99	-0.10	0.02	15
HE0300-0751	MW	Halo	-99	-2.09	-2.87	-99	-99	-1.94	-1.89	-2.52	-2.68	-2.27	-2.14	-2.27	-99	1
HE1217-0540	MW	Halo	-99	-2.54	-3.63	-99	-99	-2.67	-2.61	-3.09	-3.61	-2.94	-2.72	-3.01	-99	1
17970	MW	Thick	-0.18	-0.32	-0.36	-0.36	-99	-0.44	-0.36	-0.48	-99	-0.49	-99	-0.49	-0.31	15
71887	MW	Thin	-99	-0.30	-0.34	-0.22	-99	-0.28	-0.28	-99	-99	-0.42	-99	-99	-99	2,18
71886	MW	Thin	-99	-0.16	-0.30	-0.10	-99	-0.18	-0.21	-99	-99	-0.33	-99	-99	-99	2,18
HR1257	MW	Thin	-99	0.22	0.11	0.17	-99	0.06	0.23	-99	-99	0.10	-99	-99	-99	2,20
CS22966-037	MW	Halo	-99	-0.51	-99	-99	-99	-0.84	-0.35	-1.28	-1.87	-1.32	-99	-99	-99	1
HIP17666	MW	Halo	-99	-0.66	-0.67	-0.56	-99	-0.79	-0.67	-1.00	-99	-1.08	-99	-1.02	-99	1
BS17570-090	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.60	-99	-99	-99	1
34511	MW	Thin	-0.06	-0.12	-0.14	-0.12	-99	-0.11	-0.11	-0.12	-99	-0.11	-99	-0.15	-0.17	15
89589	MW	Thick	-0.05	-0.03	-0.02	-0.07	-99	-0.04	-0.05	-0.10	-99	-0.08	-99	-0.13	-0.15	15
14561	MW	Thin	0.16	0.41	0.40	0.37	-99	0.30	0.28	0.29	-99	0.31	-99	0.33	0.29	15
89583	MW	Thin	0.13	-0.10	-0.10	-0.15	-99	-0.24	-0.12	-0.34	-99	-0.35	-99	-0.29	-0.15	15
76226	MW	Thick	-0.39	-0.41	-0.51	-0.55	-99	-0.52	-0.57	-0.69	-99	-0.64	-99	-0.70	-0.55	15
79576	MW	Thick	-0.15	-0.43	-0.49	-0.55	-99	-0.53	-0.44	-0.73	-99	-0.77	-99	-0.76	-0.56	15
HE2151-2858	MW	Halo	-99	-2.03	-2.97	-99	-99	-2.06	-2.04	-2.47	-2.95	-2.38	-2.35	-2.47	-99	1
89036	MW	Thin	-0.05	0.00	-0.04	-0.04	-99	0.00	0.00	-0.04	-99	-0.02	-99	-0.06	-0.01	15
66815	MW	Thick	-99	-0.38	-0.48	-0.36	-99	-0.41	-0.32	-99	-99	-0.57	-99	-99	-99	2,18
HE2150-0825	MW	Halo	-99	-1.65	-3.05	-99	-99	-1.51	-1.60	-1.88	-2.40	-1.98	-2.04	-2.23	-99	1
ET0376	Sculptor	Satellite	-99	-1.35	-99	-99	-1.20	-99	-99	-99	-99	-1.12	-99	-99	-99	22
ET0373	Sculptor	Satellite	-99	-1.57	-99	-99	-2.11	-99	-99	-99	-99	-1.91	-99	-99	-99	22
HD22521	MW	Thin	-0.10	-0.06	-0.14	-0.21	-0.07	-0.05	-0.11	-0.21	-0.40	-0.20	-0.18	-0.10	-0.16	2,3
ET0379	Sculptor	Satellite	-99	-1.67	-99	-99	-1.72	-99	-99	-99	-99	-1.60	-99	-99	-99	22
ET0378	Sculptor	Satellite	-99	-1.02	-99	-99	-1.23	-99	-99	-99	-99	-1.13	-99	-99	-99	22
ET0071	Sculptor	Satellite	-99	-1.30	-99	-99	-1.39	-99	-99	-99	-99	-1.30	-99	-99	-99	22
66238	MW	Thick	-0.08	-0.05	-0.10	-0.17	-99	-0.17	-0.15	-0.23	-99	-0.22	-99	-0.26	-0.23	15
109795	MW	Thin	-0.13	0.00	-0.03	-0.08	-99	-0.07	-0.16	-0.16	-99	-0.13	-99	-0.16	-0.09	15
91089	MW	Thin	-0.14	-0.19	-0.41	-0.17	-99	-0.16	-0.16	-0.20	-99	-0.20	-99	-0.26	-0.35	15
115286	MW	Thin	-0.03	0.10	0.03	-0.03	-99	-0.03	-0.07	-0.11	-99	-0.08	-99	-0.11	-0.08	15
72673	MW	Thin	-99	-0.29	-99	-99	-99	-0.36	-0.36	-99	-99	-0.57	-99	-0.50	-99	2,14,15
HD78558	MW	Thick	0.08	-0.09	-0.12	-0.21	-99	-0.16	-0.06	-99	-99	-0.34	-99	-99	-99	2,20
Fnx12	Fornax	Satellite	-1.48	-1.46	-99	-1.27	-99	-1.30	-1.49	-1.60	-2.04	-1.53	-1.40	-1.67	-1.87	12
22632	MW	Thick	-99	-1.11	-99	-0.85	-99	-1.09	-99	-99	-99	-1.52	-99	-99	-99	2,15,18
CS22174-007	MW	Halo	-99	-1.78	-99	-99	-99	-1.99	-1.78	-2.38	-99	-2.24	-99	-2.15	-2.10	1
17666_06	MW	Thick	-0.12	-0.67	-0.85	-0.50	-99	-0.48	-0.79	-1.02	-1.43	-1.03	-0.75	-1.01	-0.98	4
92288	MW	Thin	0.04	0.02	0.02	-0.09	-99	-0.07	-0.03	-0.23	-99	-0.21	-99	-0.20	-0.12	15
HR5723	MW	Thin	-99	0.08	-0.01	0.01	-99	-0.02	0.13	-99	-99	-0.06	-99	-99	-99	2,20
117627	MW	Thin	-0.19	-0.16	-0.14	-0.27	-99	-0.25	-0.27	-0.36	-99	-0.36	-99	-0.40	-0.33	15
CS22174-008	MW	Halo	-99	-0.95	-99	-99	-99	-1.13	-0.88	-1.36	-2.09	-1.46	-99	-99	-99	1
HIP60551	MW	Halo	-99	-0.59	-99	-0.48	-99	-0.59	-0.52	-0.82	-99	-0.84	-99	-0.73	-99	1
G095-060	MW	Halo	-99	-1.94	-99	-1.38	-99	-1.35	-1.34	-99	-99	-1.58	-99	-99	-99	2,19
111746	MW	Thick	-0.14	-0.27	-0.27	-0.31	-99	-0.33	-0.32	-0.37	-99	-0.37	-99	-0.40	-0.35	15
BD+26_2621	MW	Halo	-99	-2.61	-99	-99	-99	-2.65	-99	-99	-99	-2.86	-99	-99	-99	1
ET0083	Sculptor	Satellite	-99	-1.38	-99	-99	-1.98	-99	-99	-99	-99	-1.92	-99	-99	-99	22
HE0400-2917	MW	Halo	-99	-2.92	-4.24	-99	-99	-2.84	-2.83	-3.30	-3.60	-2.88	-2.96	-2.99	-99	1
HIP94449	MW	Halo	-99	-0.80	-0.90	-0.79	-99	-0.86	-0.92	-1.21	-99	-1.24	-99	-1.21	-99	1
CS22896-110	MW	Halo	-99	-2.36	-3.34	-2.20	-99	-2.28	-2.36	-2.88	-3.37	-2.69	-2.61	-99	-99	1
700	LMC	Satellite	-0.46	-0.40	-99	-0.20	-99	-0.85	-0.81	-0.98	-99	-0.55	-0.71	-0.84	-99	8
701	LMC	Satellite	-99	-0.33	-99	-0.52	-99	-0.43	-0.45	-0.60	-99	-0.68	-0.76	-0.75	-99	8
705	LMC	Satellite	-99	-0.16	-99	-0.40	-99	-99	-0.70	-0.55	-99	-0.47	-0.68	-0.67	-99	8
28671	MW	Halo	-99	-1.00	-1.11	-0.95	-99	-0.82	-0.84	-1.01	-99	-1.11	-99	-1.24	-0.96	15
ET013	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-2.07	-1.61	-99	-99	-99	11
110341	MW	Thin	-99	0.02	-99	-99	-99	0.06	0.00	-99	-99	-0.12	-99	-0.14	-99	2,14,15
HD196892	MW	Halo	-0.51	-0.71	-0.71	-0.71	-99	-0.76	-99	-99	-99	-1.09	-99	-1.11	-99	1
85855	MW	Halo	-99	-2.03	-99	-99	-99	-2.16	-2.32	9.23	-99	-2.63	-99	9.38	-99	2,18
HD216385	MW	Thin	-99	0.01	-0.13	-0.15	-0.22	-0.06	-0.06	-0.16	-0.31	-0.11	-0.23	-0.10	-0.21	2,3
3909	MW	Thin	-99	-0.06	-0.07	-0.11	-99	-0.09	-0.08	-0.11	-99	-0.06	-99	-0.14	-0.16	14,15
HD194497	MW	Thin	-99	-0.20	-0.30	-0.26	-0.29	-0.14	-0.14	-0.28	-0.47	-0.24	-0.32	-0.24	-0.31	2,3
HD201835	MW	Thin	-99	-0.16	-0.26	-0.28	-0.36	-0.14	-0.21	-0.35	-0.56	-0.34	-0.33	-0.28	-0.40	2,3
CS22509-027	MW	Halo	-99	-1.53	-99	-99	-99	-1.83	-1.58	-2.14	-2.06	-2.00	-99	-99	-99	1
96854	MW	Thin	0.21	0.16	0.19	0.20	-99	0.09	0.21	0.15	-99	0.11	-99	0.15	0.20	15
HD9670	MW	Thick	-0.21	-0.07	-0.26	-0.24	-0.23	-0.14	-0.16	-0.29	-0.40	-0.23	-0.30	-0.20	-0.23	2,3
HD76272	MW	Thin	-99	-0.23	-0.33	-0.35	-0.30	-0.27	-0.28	-0.44	-0.57	-0.37	-0.42	-0.33	-0.30	2,3
CS22880-058	MW	Halo	-99	-1.96	-99	-99	-99	-1.75	-1.73	-1.89	-1.89	-1.83	-99	-99	-99	1
BL247	Fornax	Satellite	-99	-0.62	-99	-0.58	-99	-1.02	-0.97	-0.91	-1.26	-0.79	-99	-0.79	-99	5,11
BS16546-076	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.74	-99	-99	-99	1
BL242	Fornax	Satellite	-99	-0.78	-99	-0.95	-99	-1.38	-1.23	-1.17	-1.45	-1.09	-99	-1.17	-99	5,11
ET392	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.85	-1.41	-99	-99	-99	11
HE1221-0522	MW	Halo	-99	-2.41	-3.49	-99	-99	-2.35	-2.46	-3.03	-3.45	-2.84	-2.58	-2.77	-99	1
85373_06	MW	Thick	-0.36	-0.63	-0.71	-0.37	-99	-0.43	-0.68	-0.74	-1.23	-0.82	-0.53	-0.71	-0.88	4
Fnx25	Fornax	Satellite	-0.90	-1.14	-99	-99	-99	-0.93	-1.27	-0.85	-1.70	-1.14	-1.12	-1.24	-1.16	12
ET0158	Sculptor	Satellite	-99	-1.41	-99	-99	-1.50	-99	-99	-99	-99	-1.75	-99	-99	-99	22
Fnx21	Fornax	Satellite	-0.41	-0.42	-99	-0.55	-99	-0.37	-0.21	-0.70	-1.10	-0.60	-0.59	-0.64	-99	12
ET0151	Sculptor	Satellite	-99	-1.38	-99	-99	-1.59	-99	-99	-99	-99	-1.72	-99	-99	-99	22
ET0150	Sculptor	Satellite	-99	-1.17	-99	-99	-1.08	-99	-99	-99	-99	-0.88	-99	-99	-99	22
HD169359	MW	Thin	-99	-0.12	-0.23	-0.23	-0.17	-0.21	-0.22	-0.35	-0.44	-0.26	-0.33	-0.24	-0.25	2,3
ET376	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.46	-1.10	-99	-99	-99	11
BS16945-054	MW	Halo	-99	-1.89	-2.58	-2.18	-99	-2.07	-1.89	-2.57	-2.81	-2.33	-2.08	-2.36	-99	1
BD+03_740	MW	Halo	-99	-2.50	-3.53	-2.60	-99	-2.31	-2.05	-2.75	-3.21	-2.70	-2.37	-2.62	-99	1
74033_06	MW	Thick	-0.01	-0.43	0.60	-0.47	-99	-0.26	-0.62	-99	-1.31	-0.85	-0.59	-0.79	-0.83	4
94347	MW	Thin	-0.43	-0.49	-0.77	-0.60	-99	-0.54	-0.60	-0.68	-99	-0.62	-99	-0.72	-0.78	15
ET378	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.77	-1.11	-99	-99	-99	11
ET379	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.98	-1.58	-99	-99	-99	11
CS22891-200	MW	Halo	-99	-3.02	-3.51	-2.45	-99	-2.79	-3.32	-4.12	-4.76	-3.47	-3.42	-3.50	-99	1
92973	MW	Thick	-0.14	-0.32	-0.30	-0.39	-99	-0.38	-0.34	-0.56	-99	-0.56	-99	-0.54	-0.35	15
12048	MW	Thin	0.02	0.24	0.21	0.14	-99	0.14	0.10	0.09	-99	0.12	-99	0.10	0.07	15
CS22891-209	MW	Halo	-2.47	-2.97	-3.70	-2.91	-99	-2.96	-3.01	-3.63	-3.70	-3.29	-3.16	-3.24	-2.80	1
HE2204-1703	MW	Halo	-99	-2.44	-3.18	-99	-99	-2.57	-2.51	-3.05	-3.56	-2.79	-2.58	-2.73	-99	1
ET083	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	11
69780	MW	Thick	-0.09	-0.23	-0.42	-0.40	-99	-0.40	-0.41	-0.65	-99	-0.64	-99	-0.64	-0.35	15
2235	MW	Thin	-99	-0.18	-0.30	-0.22	-99	-0.21	-0.16	-0.37	-99	-0.28	-99	-0.33	-0.34	14,15
G018-040	MW	Halo	-99	-2.18	-99	-1.62	-99	-1.59	-1.58	-99	-99	-1.84	-99	-99	-99	2,19
CS22876-021	MW	Halo	-99	-0.49	-99	-99	-99	-0.89	-0.68	-1.11	-1.40	-1.08	-99	-99	-99	1
679	LMC	Satellite	-99	-0.53	-99	-0.39	-99	-0.71	-0.70	-0.78	-99	-0.58	-0.68	-0.81	-99	8
672	LMC	Satellite	-99	-0.45	-99	-0.45	-99	-0.75	-0.61	-0.76	-99	-0.60	-0.78	-0.76	-99	8
671	LMC	Satellite	-99	-99	-99	-0.58	-99	-0.78	-0.91	-0.96	-99	-0.73	-0.78	-0.91	-99	8
HD49301	MW	Halo	-0.50	-0.47	-0.51	-0.56	-99	-0.52	-0.50	-0.55	-99	-0.82	-99	-0.77	-99	1
64577	MW	Halo	-99	-99	-99	-99	-99	9.79	-0.24	-99	-99	-0.26	-99	-0.14	-99	2
104560	MW	Thin	-0.29	-0.30	-0.37	-0.43	-99	-0.44	-0.43	-0.53	-99	-0.51	-99	-0.53	-0.49	15
3497	MW	Thick	-99	0.01	-99	-99	-99	-0.08	-0.04	-99	-99	-0.28	-99	-0.21	-99	2,14,15
21648	MW	Halo	-99	-1.05	-99	-1.35	-99	-1.38	-1.41	-99	-99	-1.81	-99	-99	-99	2,18
HE2143+0030	MW	Halo	-99	-2.23	-3.12	-99	-99	-2.30	-2.25	-2.65	-2.81	-2.43	-2.58	-2.24	-2.11	1
HD80218	MW	Thin	-0.05	-0.07	-0.22	-0.19	-0.20	-0.13	-0.16	-0.32	-0.48	-0.23	-0.30	-0.21	-0.20	2,3
HD2663	MW	Thin	-99	-0.24	-0.37	-0.37	-0.29	-0.26	-0.33	-0.46	-0.59	-0.36	-0.45	-0.34	-0.34	2,3
HIP32308	MW	Halo	-99	-0.44	-0.41	-0.37	-99	-0.51	-0.56	-0.62	-99	-0.62	-99	-0.53	-99	1
HD163363	MW	Thin	-99	0.25	0.08	0.01	0.04	0.13	0.06	-0.03	-0.07	0.05	-0.01	0.09	-99	2,3
118010	MW	Thick	-99	0.00	0.05	-0.05	-99	0.01	-0.01	-0.10	-99	-0.07	-99	-0.11	-0.05	14,15
CS22964-214	MW	Halo	-99	-2.10	-99	-99	-99	-2.17	-1.75	-2.40	-2.34	-2.28	-99	-99	-99	1
110291_06	MW	Thick	-0.07	-0.56	-0.91	-0.61	-99	-0.48	-0.82	-1.01	-1.45	-0.93	-0.83	-0.94	-1.00	4
51523	MW	Halo	-99	-99	-99	-99	-99	-0.21	-0.38	-99	-99	-0.45	-99	-0.43	-99	2
98416	MW	Thin	0.00	-0.02	0.00	-0.07	-99	0.00	-0.06	-0.06	-99	-0.08	-99	-0.14	-0.16	15
ET173	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.90	-1.40	-99	-99	-99	11
26273	MW	Thin	-0.31	-0.18	-0.24	-0.36	-99	-0.32	-0.28	-0.39	-99	-0.40	-99	-0.48	-0.33	15
CS22873-139	MW	Halo	-99	-3.43	-4.15	-99	-99	-3.19	-2.78	-99	-99	-3.37	-99	-99	-99	1
HD5494	MW	Thin	-99	-0.14	-0.12	-0.06	-0.01	-0.04	-99	-0.25	-0.19	-0.12	-99	-0.07	-0.20	2,3
HR4540	MW	Thin	0.29	0.22	0.23	0.18	-99	0.18	0.25	-99	-99	0.19	-99	-99	-99	2,20
G233-026	MW	Halo	-99	-1.64	-99	-1.21	-99	-1.18	-1.17	-99	-99	-1.37	-99	-99	-99	2,19
52781	MW	Halo	-99	-1.25	-99	-99	-99	-1.24	-99	-99	-99	-1.62	-99	-99	-99	2
HIP96185	MW	Halo	-99	-0.22	-0.23	-0.22	-99	-0.35	-0.19	-0.51	-99	-0.56	-99	-0.49	-99	1
117029_06	MW	Thick	0.04	-0.43	-0.54	-0.39	-99	-0.26	-0.58	-0.75	-1.19	-0.77	-0.58	-0.70	-0.82	4
7961	MW	Thick	-0.07	-0.24	-0.25	-0.38	-99	-0.35	-0.33	-0.60	-99	-0.62	-99	-0.61	-0.46	15
HIP81170	MW	Halo	-99	-0.87	-1.04	-0.87	-99	-0.97	-0.80	-1.17	-99	-1.24	-99	-1.23	-99	1
72803_06	MW	Thick	0.14	-0.38	-0.48	-0.31	-99	-0.22	-0.55	-0.74	-1.10	-0.73	-0.56	-0.61	-0.80	4
HD210718	MW	Thin	-99	-0.16	-0.21	-0.27	-0.29	-0.17	-0.23	-0.37	-0.49	-0.29	-0.40	-0.27	-0.31	2,3
HR7560	MW	Thin	-99	0.23	0.19	0.12	-99	0.17	0.20	-99	-99	0.15	-99	-99	-99	2,20
HD36066	MW	Thin	-99	0.20	0.04	0.01	0.05	0.09	0.06	-0.01	-0.11	0.04	-0.03	-99	-0.04	2,3
13315	MW	Thick	-0.25	-0.17	-0.23	-0.28	-99	-0.28	-0.30	-0.35	-99	-0.32	-99	-0.36	-0.11	15
300	Fornax	Satellite	-99	-99	-99	-1.04	-99	-99	-99	-99	-99	-0.91	-99	-99	-99	21
304	Fornax	Satellite	-99	-1.42	-99	-1.21	-99	-99	-99	-99	-99	-1.29	-99	-99	-99	21
HE1311-1412	MW	Halo	-99	-2.64	-3.48	-99	-99	-2.72	-2.69	-3.22	-3.52	-2.88	-2.89	-2.96	-99	1
104766	MW	Thin	-0.16	-0.07	-0.12	-0.14	-99	-0.11	-0.19	-0.23	-99	-0.19	-99	-0.26	-0.27	15
17085	MW	Thin	-99	-0.09	-99	0.09	-99	0.00	-99	-99	-99	-0.15	-99	-99	-99	2,18
16120977	Sagittarius	Satellite	-0.78	-0.57	-99	-0.37	-99	-0.24	-0.50	-0.87	-99	-0.65	-99	-0.65	-99	9
85007	MW	Thin	-99	-0.25	-0.37	-0.26	-99	-0.34	-0.36	-99	-99	-0.43	-99	-99	-99	2,14,15,18
HD216631	MW	Thin	-99	-0.42	-0.32	-0.41	-0.33	-0.39	-0.37	-0.47	-0.60	-0.39	-0.50	-0.46	-0.37	3
48468	MW	Thin	0.09	0.17	0.19	0.17	-99	0.14	0.11	0.09	-99	0.11	-99	0.12	0.13	15
HE1005-1439	MW	Halo	-99	-2.64	-99	-99	-99	-2.63	-3.03	-3.54	-99	-3.22	-99	-99	-99	1
98964	MW	Thin	0.32	0.17	0.21	0.18	-99	0.00	0.21	0.08	-99	0.06	-99	0.11	0.16	15
LP732-48	MW	Halo	-99	-99	-3.24	-2.05	-99	-2.13	-1.99	-2.51	-99	-2.31	-99	-2.69	-99	1
BD+09_2190	MW	Halo	-99	-2.63	-99	-99	-99	-2.49	-99	-99	-99	-2.83	-99	-99	-99	1
58153	MW	Thick	-0.17	-0.32	-0.37	-0.47	-99	-0.42	-0.39	-0.67	-99	-0.68	-99	-0.66	-0.56	15
HD209858	MW	Thin	-99	-0.17	-0.23	-0.23	-0.10	-0.15	-0.18	-0.30	-0.40	-0.22	-0.31	-0.20	-0.22	2,3
HD18768	MW	Thin	-99	-0.40	-0.46	-0.42	-99	-0.50	-0.45	-99	-99	-0.56	-99	-99	-99	2,20
HIP71939	MW	Halo	-99	-0.29	-0.36	-0.17	-99	-0.28	-0.19	-0.31	-99	-0.35	-99	-0.37	-99	1
277	Fornax	Satellite	-99	-99	-99	-1.40	-99	-99	-1.22	-99	-99	-1.26	-99	-99	-99	21
274	Fornax	Satellite	-99	-1.06	-99	-1.05	-99	-99	-0.89	-99	-99	-1.07	-99	-99	-99	21
CS30339-069	MW	Halo	-99	-2.92	-99	-3.16	-99	-2.63	-2.63	-3.29	-3.83	-3.08	-2.82	0.58	-99	1
CS22191-029	MW	Halo	-99	-2.32	-3.38	-2.62	-99	-2.21	-2.33	-2.91	-3.46	-2.71	-99	-99	-99	1
HE0442-1234	MW	Halo	-99	-2.12	-2.73	-99	-99	-2.20	-2.19	-2.90	-2.84	-2.41	-2.45	-2.40	-2.30	1
HIP106947	MW	Halo	-99	-0.26	-99	-0.25	-99	-0.30	-0.33	-0.51	-99	-0.62	-99	-0.47	-99	1
HD217877	MW	Thin	-0.20	-0.03	-0.09	-0.14	-0.02	-0.03	-0.12	-0.21	-0.23	-0.13	-0.20	-0.09	-0.10	2,3
3479	MW	Thin	0.00	-0.14	-0.15	-0.20	-99	-0.25	-0.18	-0.24	-99	-0.26	-99	-0.30	-0.21	15
37233_06	MW	Thick	-0.05	-0.14	-0.35	-0.20	-99	0.05	-0.28	-99	-0.89	-0.51	-0.35	-0.46	-0.70	4
HD209320	MW	Thick	-99	0.00	-0.08	-0.10	0.03	-0.02	-0.16	-0.15	-0.27	-0.13	-0.23	-0.08	-0.20	2,3
18995	MW	Halo	-99	-0.56	-99	-0.61	-99	-0.85	-0.81	-99	-99	-1.19	-99	-99	-99	2,18
CS29518-051	MW	Halo	-1.84	-2.51	-3.46	-2.13	-99	-2.29	-2.23	-2.88	-3.15	-2.65	-2.42	-2.57	-2.39	1
2413	MW	Halo	-99	-1.59	-99	-1.43	-99	-1.56	-1.61	-99	-99	-1.89	-99	-99	-99	2,18
HD41640	MW	Thin	-99	-0.36	-0.47	-0.50	-0.46	-0.42	-0.44	-0.57	-0.77	-0.51	-0.62	-0.49	-0.53	2,3
51579	MW	Thin	-99	0.18	0.24	0.24	-99	0.19	0.19	0.19	-99	0.20	-99	0.24	0.30	15
HR6541	MW	Thick	-99	0.01	-0.09	-0.14	-99	-0.18	-0.06	-99	-99	-0.17	-99	-99	-99	2,20
HE2238-2152	MW	Halo	-99	-2.23	-3.56	-99	-99	-2.15	-2.13	-2.69	-3.02	-2.40	-2.39	-2.54	-99	1
62747	MW	Halo	-99	-0.86	-1.02	-0.88	-99	-1.00	-1.13	-99	-99	-1.47	-99	-99	-99	2,18
HD91638	MW	Thin	-99	-0.06	-0.24	-0.24	-0.27	-0.18	-0.14	-0.30	-0.37	-0.20	-0.30	-0.18	-0.20	2,3
10225	MW	Thick	0.19	0.30	0.17	0.16	-99	0.16	0.13	0.03	-99	0.03	-99	0.01	0.13	15
24037	MW	Thick	0.01	-0.22	-0.23	-0.30	-99	-0.34	-0.25	-0.48	-99	-0.50	-99	-0.46	-0.11	15
115610	MW	Thick	-99	-0.01	0.05	-0.12	-99	-0.21	-0.26	-99	-99	-0.56	-99	-99	-99	2,18
24030	MW	Thick	-99	-0.80	-99	-99	-99	-0.78	-0.91	-99	-99	-1.16	-99	-1.10	-99	2
HE1247-2114	MW	Halo	-99	-2.39	-3.56	-99	-99	-2.40	-2.38	-2.90	-3.07	-2.61	-2.60	-2.62	-99	1
HE0231-4016	MW	Halo	-99	-1.88	-3.15	-99	-99	-1.70	-1.76	-2.16	-2.40	-2.08	-2.27	-2.19	-99	1
HR6850	MW	Thick	-99	-0.16	-0.24	-0.21	-99	-0.18	-0.05	-99	-99	-0.26	-99	-99	-99	2,20
HE0430-4901	MW	Halo	-99	-2.57	-3.88	-99	-99	-2.58	-2.52	-3.02	-3.47	-2.72	-2.74	-2.72	-99	1
BD-01_2582	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.08	-99	-99	-99	1
97676	MW	Thin	0.14	0.07	0.12	0.14	-99	0.11	0.13	0.13	-99	0.11	-99	0.15	0.12	15
BL100	Fornax	Satellite	-99	-0.83	-99	-0.93	-99	-1.30	-1.26	-1.14	-1.53	-0.89	-99	-1.10	-99	5,11
Scl074_02	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	16
HD100067	MW	Thin	-99	-0.14	-0.25	-0.27	-0.35	-0.20	-0.19	-0.34	-0.52	-0.26	-0.35	-0.24	-0.23	2,3
5445	MW	Halo	-99	-1.20	-99	-1.17	-99	-1.17	-1.19	-99	-99	-1.51	-99	-99	-99	2,18
15940	MW	Thick	-0.06	-0.18	-0.21	-0.29	-99	-0.28	-0.23	-0.47	-99	-0.44	-99	-0.45	-0.28	15
89733	MW	Thin	-0.13	-0.23	-0.27	-0.36	-99	-0.33	-0.35	-0.54	-99	-0.53	-99	-0.54	-0.42	15
58576	MW	Thin	-99	0.20	0.28	0.32	-99	0.17	0.28	0.28	-99	0.25	-99	0.34	0.30	15
HD91121	MW	Halo	-0.44	-0.69	-0.72	-0.64	-99	-0.80	-0.78	-0.90	-99	-1.08	-99	-1.09	-99	1
113688	MW	Thin	-0.03	-0.16	-0.12	-0.14	-99	-0.11	-0.11	-0.14	-99	-0.14	-99	-0.21	-0.15	15
62108	MW	Halo	-99	-1.28	-99	-1.29	-99	-1.20	-1.07	-1.47	-99	-1.53	-99	-1.56	-1.44	15
CS30331-018	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.77	-99	-99	-99	1
HIP115610	MW	Halo	-99	-0.15	-0.04	-0.19	-99	-0.33	-0.34	-0.55	-99	-0.61	-99	-0.47	-99	1
HR5868	MW	Thick	-99	0.15	0.10	0.02	-99	0.01	0.17	-99	-99	0.02	-99	-99	-99	2,20
91438	MW	Thin	-99	-0.11	-99	-99	-99	-0.09	-0.10	-99	-99	-0.19	-99	-0.16	-99	2,14,15
37001477	Sagittarius	Satellite	-0.61	-0.57	-99	-0.32	-99	-0.68	-0.82	-1.07	-99	-0.75	-99	-0.73	-99	9
HD100446	MW	Thick	-0.26	-0.24	-0.32	-0.43	-0.37	-0.27	-0.33	-0.51	-0.60	-0.40	-0.46	-0.37	-0.37	2,3
HD131039	MW	Thin	-99	-99	-0.10	-0.14	-0.16	-0.07	-0.20	-0.26	-0.42	-0.18	-0.25	-0.17	-99	2,3
BS16920-005	MW	Halo	-99	-2.75	-99	-99	-99	-3.07	-2.78	-3.50	-99	-3.22	-99	-99	-99	1
68273	MW	Thick	0.06	-0.23	-0.18	-0.24	-99	-0.31	-0.17	-0.40	-99	-0.44	-99	-0.40	-0.16	15
0840	Carina	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	11
HD101716	MW	Thin	-0.06	0.05	-0.08	-0.11	0.01	-0.03	-0.09	-0.18	-0.29	-0.13	-0.20	-0.10	-0.13	2,3
HR8729	MW	Thin	-99	0.31	0.32	0.17	-99	0.18	0.16	-99	-99	0.12	-99	-99	-99	2,20
CS22898-043	MW	Halo	-99	-2.54	-3.58	-2.94	-99	-2.42	-2.47	-3.09	-3.35	-2.83	-99	-99	-99	1
ET0369	Sculptor	Satellite	-99	-2.08	-99	-99	-2.34	-99	-99	-99	-99	-2.30	-99	-99	-99	22
70520_06	MW	Thick	-0.06	-0.33	-0.49	-0.30	-99	-0.08	-0.40	-99	-0.98	-0.62	-0.44	-0.58	-0.69	4
BL038	Fornax	Satellite	-99	-0.75	-99	-0.44	-99	-1.03	-0.93	-0.90	-1.14	-0.86	-99	-0.91	-99	5,11
ET0363	Sculptor	Satellite	-99	-1.07	-99	-99	-1.53	-99	-99	-99	-99	-1.23	-99	-99	-99	22
31188_06	MW	Thick	-0.25	-0.46	-0.70	-0.45	-99	-0.21	-0.55	-0.67	-0.85	-0.59	-0.50	-0.62	-0.77	4
108095	MW	Thin	-0.28	-0.32	-0.40	-0.41	-99	-0.32	-0.38	-0.42	-99	-0.42	-99	-0.48	-0.53	15
HD69611	MW	Halo	-0.04	-0.14	-0.26	-0.35	-99	-0.30	-0.22	-99	-99	-0.52	-99	-99	-99	2,20
28267	MW	Thick	0.10	-0.03	0.02	-0.05	-99	-0.10	-0.03	-0.12	-99	-0.16	-99	-0.15	0.01	15
HIP3026	MW	Halo	-99	-1.07	-99	-0.94	-99	-0.97	-0.94	-1.30	-99	-1.30	-99	-1.34	-99	1
37233	MW	Thick	-0.12	-0.15	-0.18	-0.27	-99	-0.22	-0.17	-0.50	-99	-0.47	-99	-0.44	-0.41	15
S07_927	Sagittarius	Satellite	-0.24	-0.45	-0.73	-0.11	-99	-0.30	-0.51	0.10	-0.69	-0.19	-0.57	-0.62	-0.69	7
91095	MW	Thin	-0.08	-0.13	-0.13	-0.17	-99	-0.16	-0.13	-0.28	-99	-0.27	-99	-0.28	-0.07	15
HD80863	MW	Halo	-0.18	-0.30	-0.32	-0.36	-99	-0.48	-0.37	-0.54	-99	-0.61	-99	-0.55	-99	1
28066	MW	Thin	0.11	0.00	0.04	-0.04	-99	-0.07	-0.04	-0.15	-99	-0.17	-99	-0.16	-0.06	15
HE1523-0901	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-3.00	-99	-99	-99	1
110468	MW	Thick	-0.25	-0.40	-0.44	-0.56	-99	-0.52	-0.29	-0.59	-99	-0.77	-99	-0.75	-0.65	15
117961	MW	Thin	0.01	0.12	0.13	0.05	-99	0.08	0.03	0.02	-99	0.04	-99	-0.01	0.33	15
16105067	Sagittarius	Satellite	-0.84	-0.74	-99	-0.54	-99	-0.55	-0.49	-0.69	-99	-0.83	-99	-0.89	-99	9
CS22949-037	MW	Halo	-1.94	-2.43	-4.11	-3.16	-99	-3.61	-3.54	-4.35	-4.47	-3.99	-3.71	-4.03	-3.27	1
ET0094	Sculptor	Satellite	-99	-1.17	-99	-99	-1.83	-99	-99	-99	-99	-1.81	-99	-99	-99	22
ET0095	Sculptor	Satellite	-99	-1.54	-99	-99	-2.10	-99	-99	-99	-99	-2.11	-99	-99	-99	22
ET0097	Sculptor	Satellite	-99	-1.56	-99	-99	-1.95	-99	-99	-99	-99	-1.98	-99	-99	-99	22
HR3951	MW	Thick	-99	0.42	0.33	0.21	-99	0.21	0.22	-99	-99	0.16	-99	-99	-99	2,20
72688	MW	Thin	-0.15	-0.22	-0.06	-0.15	-99	0.06	0.12	0.07	-99	-0.11	-99	-0.11	-0.19	15
HIP80837	MW	Halo	-99	-0.45	-0.49	-0.41	-99	-0.56	-0.45	-0.71	-99	-0.81	-99	-0.71	-99	1
S07_635	Sagittarius	Satellite	-0.36	-0.42	-99	-0.39	-99	-0.49	-0.79	-0.33	-0.88	-0.31	-0.85	-0.76	-99	7
HD124819	MW	Thin	-99	-0.21	-0.23	-0.22	-0.17	-0.13	-0.21	-0.31	-0.44	-0.23	-0.32	-0.23	-0.20	2,3
HIP26688	MW	Halo	-99	-0.51	-99	-0.25	-99	-0.43	-0.20	-99	-99	-0.58	-99	-0.47	-99	1
9818	MW	Thin	0.17	0.09	0.14	0.06	-99	0.03	0.09	-0.06	-99	-0.05	-99	-0.02	0.17	15
CS22942-012	MW	Halo	-99	-0.68	-99	-99	-99	-0.70	-0.46	-0.99	-1.61	-1.22	-99	-99	-99	1
BL323	Fornax	Satellite	-99	-0.96	-99	-0.70	-99	-1.45	-1.15	-1.10	-1.43	-0.87	-99	-1.04	-99	5,11
CS22896-103	MW	Halo	-99	0.23	-99	-99	-99	-0.56	-0.10	0.06	-0.58	-0.08	-99	-99	-99	1
HIP73385	MW	Halo	-99	-1.05	-99	-0.97	-99	-1.23	-1.23	-1.60	-99	-1.57	-99	-1.50	-99	1
3185	MW	Thick	-99	-0.18	-99	-99	-99	-0.24	-0.23	-99	-99	-0.54	-99	-0.47	-99	2,14,15
HE2338-1618	MW	Halo	-99	-2.50	-3.59	-99	-99	-2.40	-2.40	-2.77	-3.31	-2.64	-2.38	-2.40	-99	1
710	LMC	Satellite	-99	-0.30	-99	-0.51	-99	-0.93	-0.91	-0.84	-99	-0.65	-0.81	-0.94	-99	8
CS22166-030	MW	Halo	-99	-2.62	-4.14	-3.34	-99	-3.10	-2.56	-3.68	-99	-3.36	-99	-3.14	-99	1
HD210923	MW	Thin	-0.22	-0.06	-0.14	-0.17	-0.09	-0.08	-0.14	-0.24	-0.33	-0.16	-0.27	-0.14	-0.17	2,3
92167	MW	Halo	-99	-1.00	-1.31	-0.97	-99	-1.06	-1.10	-99	-99	-1.40	-99	-99	-99	2,18
102046	MW	Thick	-0.45	-0.61	-0.78	-0.76	-99	-0.77	-0.77	-1.02	-99	-1.05	-99	-1.06	-0.94	15
44075_06	MW	Thick	-0.18	-0.58	-0.77	-0.56	-99	-0.35	-0.72	-0.89	-1.32	-0.86	-0.69	-0.89	-0.92	4
42068987	Sagittarius	Satellite	-0.16	-0.06	-99	0.18	-99	0.23	0.36	0.26	-99	0.10	-99	0.15	-99	9
BD+54_1323	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.48	-99	-99	-99	1
74079	MW	Thin	-99	-0.37	-0.44	-0.39	-99	-0.49	-0.42	-99	-99	-0.76	-99	-99	-99	2,15,18
900	LMC	Satellite	-99	-0.25	-99	-0.39	-99	-0.70	-0.67	-0.73	-99	-0.64	-0.72	-0.77	-99	8
55210	MW	Thick	-99	-0.35	-0.10	-0.18	-99	-0.24	-0.14	-0.24	-99	-0.25	-99	-0.25	-0.20	15
103812	MW	Thick	-99	-0.19	-99	-99	-99	-0.28	-0.21	-99	-99	-0.51	-99	-0.43	-99	2
HE0102-0633	MW	Halo	-99	-2.55	-2.98	-2.72	-99	-2.45	-2.64	-3.11	-3.57	-2.95	-2.50	-2.74	-99	1
Scl07-49	Sculptor	Satellite	-99	-3.67	-3.22	-99	-99	-99	-2.97	-3.30	-3.12	-3.43	-3.85	-99	-99	17
HE1259-0621	MW	Halo	-99	-2.34	-3.53	-99	-99	-2.35	-2.18	-2.93	-3.27	-2.64	-2.37	-2.70	-99	1
HIP60632	MW	Halo	-99	-1.24	-99	-0.97	-99	-1.27	-1.14	-1.64	-99	-1.63	-99	-1.55	-99	1
HR8472	MW	Thin	-99	0.32	0.20	0.13	-99	0.07	0.27	-99	-99	0.12	-99	-99	-99	2,20
BL257	Fornax	Satellite	-99	-0.59	-99	-0.52	-99	-0.78	-0.69	-0.76	-1.15	-0.49	-99	-0.68	-99	5,11
115949	MW	Halo	-99	-1.61	-99	-1.54	-99	-1.67	-1.79	9.69	-99	-2.12	-99	-99	-99	2,18
BL253	Fornax	Satellite	-99	-0.77	-99	-0.76	-99	-0.84	-0.81	-0.93	-1.17	-0.65	-99	-0.85	-99	5,11
BL250	Fornax	Satellite	-99	-0.60	-99	-0.50	-99	-0.53	-0.47	-0.41	-1.33	-0.59	-99	-0.71	-99	5,11
HD121560	MW	Thin	-0.23	-0.24	-0.34	-0.38	-0.34	-0.23	-0.30	-0.44	-0.55	-0.33	-0.44	-0.32	-0.32	2,3
HD3894	MW	Thin	-99	-0.19	-0.20	-0.35	-0.43	-0.21	-0.21	-0.37	-0.58	-0.33	-0.44	-0.33	-0.40	2,3
Scl479	Sculptor	Satellite	-1.15	-1.46	-99	-1.73	-99	-1.53	-1.74	-1.81	-2.25	-1.70	-1.71	-1.96	-2.18	12
89207	MW	Thin	-0.03	0.05	0.01	0.05	-99	0.08	0.02	0.05	-99	0.05	-99	0.02	-0.04	15
BL258	Fornax	Satellite	-99	-0.76	-99	-0.73	-99	-0.64	-0.77	-0.66	-99	-99	-99	-0.72	-99	5,11
HIP88039	MW	Halo	-99	-0.56	-0.60	-0.45	-99	-0.62	-0.56	-0.90	-99	-0.94	-99	-0.87	-99	1
HIP66815	MW	Halo	-99	-0.52	-0.57	-0.43	-99	-0.53	-0.40	-0.62	-99	-0.62	-99	-0.63	-99	1
HIP59330	MW	Halo	-99	-0.50	-99	-0.38	-99	-0.56	-0.40	-0.71	-99	-0.73	-99	-0.72	-99	1
ET0145	Sculptor	Satellite	-99	-1.46	-99	-99	-1.65	-99	-99	-99	-99	-1.46	-99	-99	-99	22
S07_709	Sagittarius	Satellite	-0.19	-0.32	-99	-0.14	-99	-0.16	-0.32	0.00	-0.45	0.07	-0.71	-0.37	-0.72	7
19007	MW	Thin	-99	-0.30	-0.20	-0.27	-99	-0.30	-0.22	-99	-99	-0.55	-99	-99	-99	2,18
HIP85007	MW	Halo	-99	-0.39	-0.46	-0.33	-99	-0.46	-0.44	-0.50	-99	-0.48	-99	-0.48	-99	1
ET342	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.67	-1.28	-99	-99	-99	11
Scl024_01	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	16
BD-11_145	MW	Halo	-99	-1.77	-99	-1.99	-99	-2.04	-2.23	-2.68	-2.73	-2.48	-2.54	-2.52	-2.21	1
612	Carina	Satellite	-1.16	-1.75	-99	-99	-1.12	-1.42	-1.67	-1.45	-99	-1.25	-2.11	-1.71	-2.08	6
69796	MW	Thin	0.00	-0.04	-0.05	-0.03	-99	-0.04	-0.06	-0.08	-99	-0.05	-99	-0.09	0.10	15
19797	MW	Halo	-99	-1.22	-99	-1.38	-99	-1.22	-1.15	-99	-99	-1.61	-99	-99	-99	2,18
CS22517-021	MW	Halo	-99	-0.84	-99	-99	-99	-0.90	-0.39	-1.23	-1.39	-0.97	-99	-99	-99	1
HR8077	MW	Thin	-99	0.06	0.06	0.00	-99	-0.04	0.02	-99	-99	-0.01	-99	-99	-99	2,20
69220	MW	Thick	-0.03	-0.02	-0.09	-0.10	-99	-0.09	-0.08	-0.12	-99	-0.12	-99	-0.14	-0.14	15
BL104	Fornax	Satellite	-99	-0.87	-99	-0.39	-99	-1.06	-1.01	-1.42	-1.37	-0.93	-99	-1.01	-99	5,11
114709	MW	Thin	-0.24	-0.17	-0.25	-0.26	-99	-0.24	-0.28	-0.32	-99	-0.29	-99	-0.35	-0.34	15
114702	MW	Thin	-0.27	-0.24	-0.32	-0.32	-99	-0.29	-0.33	-0.36	-99	-0.34	-99	-0.38	-0.74	15
HE2314-1554	MW	Halo	-99	-2.79	-3.66	-99	-99	-2.82	-2.81	-3.67	-4.32	-3.27	-2.97	-3.17	-99	1
CS22876-032	MW	Halo	-99	-3.23	-4.14	-3.88	-99	-3.68	-3.59	-99	-99	-3.71	-99	-99	-99	1
CS22944-032	MW	Halo	-2.09	-2.61	-3.80	-99	-99	-2.67	-2.61	-3.26	-3.46	-2.97	-2.60	-2.85	-2.69	1
16169	MW	Thick	-0.06	-0.25	-0.32	-0.37	-99	-0.40	-0.34	-0.56	-99	-0.57	-99	-0.55	-0.42	15
HE1319-1935	MW	Halo	-99	-1.34	-99	-99	-99	-1.27	-1.60	-0.99	-99	-1.79	-99	-99	-99	1
666	LMC	Satellite	-99	-0.70	-99	-1.00	-99	-0.99	-1.05	-1.35	-99	-0.97	-99	-1.19	-99	8
HR1294	MW	Thin	0.05	-0.05	0.04	-0.08	-99	-0.08	-0.08	-99	-99	-0.12	-99	-99	-99	2,20
CS22944-039	MW	Halo	-99	-2.04	-3.24	-1.94	-99	-2.01	-2.17	-2.56	-3.19	-2.41	-2.50	-99	-99	1
HE1120-0153	MW	Halo	-99	-2.74	-3.81	-99	-99	-2.54	-2.39	-2.95	-3.49	-2.76	-99	-2.92	-99	1
24829	MW	Thin	-99	0.27	-99	-99	-99	0.26	0.18	-99	-99	0.11	-99	0.10	-99	2,14,15
HE2304-4153	MW	Halo	-99	-2.94	-3.54	-99	-99	-2.84	-2.82	-3.31	-3.30	-3.02	-3.14	-3.00	-99	1
105083	MW	Thin	-0.01	-0.05	-0.18	-0.19	-99	-0.15	-0.19	-0.28	-99	-0.21	-99	-0.28	0.03	15
J234723	MW	Halo	-99	-3.29	-99	-99	-99	-2.04	-2.53	-3.19	-99	-3.17	-99	-99	-99	1
HE2258-3456	MW	Halo	-99	-2.75	-3.92	-99	-99	-2.76	-2.84	-3.37	-3.95	-2.97	-3.02	-3.27	-99	1
CS22960-010	MW	Halo	-99	-2.42	-3.55	-99	-99	-2.37	-2.38	-2.75	-2.97	-2.65	-99	-2.69	-99	1
21079	MW	Thin	-0.08	-0.16	-0.19	-0.14	-99	-0.07	-0.10	-0.09	-99	-0.11	-99	-0.20	-0.24	15
50965_06	MW	Thick	0.04	-0.30	-0.49	-0.27	-99	-0.08	-0.25	-0.57	-0.90	-0.57	-0.38	-0.52	-0.63	4
HD79601	MW	Halo	-0.20	-0.37	-0.37	-0.43	-99	-0.50	-0.38	-0.70	-99	-0.74	-99	-0.65	-99	1
BS16080-054	MW	Halo	-99	-2.65	-3.75	-2.56	-99	-2.64	-2.57	-3.47	-3.57	-3.06	-3.06	-3.09	-99	1
50671	MW	Thick	-0.25	-0.29	-0.40	-0.34	-99	-0.32	-0.35	-0.41	-99	-0.38	-99	-0.41	-0.27	15
90442	MW	Thick	-0.07	-0.18	-0.20	-0.31	-99	-0.30	-0.30	-0.48	-99	-0.47	-99	-0.47	-0.31	15
BD+01_2916	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.82	-99	-99	-99	1
HR4395	MW	Thin	-99	-99	-0.10	-0.06	-99	-0.03	0.16	-99	-99	-0.05	-99	-99	-99	2,20
HE1214-1819	MW	Halo	-99	-2.64	-3.72	-99	-99	-2.64	-2.65	-3.29	-3.72	-3.00	-2.86	-2.76	-99	1
HE2226-4102	MW	Halo	-99	-2.65	-3.85	-99	-99	-2.59	-2.62	-3.16	-3.45	-2.87	-2.69	-2.95	-99	1
69645	MW	Thick	-0.02	-0.03	-0.03	0.00	-99	-0.01	-0.01	-0.02	-99	-0.02	-99	-0.01	0.10	15
34642_06	MW	Thick	0.04	-0.33	-0.38	-0.22	-99	-0.06	-0.39	-0.44	-0.82	-0.44	-0.36	-0.43	-0.64	4
HR4158	MW	Thick	-99	-0.14	-0.13	-0.17	-99	-0.19	0.02	-99	-99	-0.18	-99	-99	-99	2,20
CS22185-009	MW	Halo	-99	-1.19	-99	-99	-99	-1.46	-1.29	-1.80	-2.13	-1.65	-99	-99	-99	1
CS22185-007	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.45	-99	-99	-99	1
HR4150	MW	Thin	-99	-99	-0.15	-0.13	-99	-0.15	-99	-99	-99	-0.17	-99	-99	-99	2,20
46888	MW	Thin	-0.11	0.03	-0.04	-0.06	-99	-0.02	-0.05	-0.09	-99	-0.07	-99	-0.09	0.00	15
105790	MW	Thick	0.01	-0.05	-0.03	-0.12	-99	-0.17	-0.09	-0.26	-99	-0.28	-99	-0.25	-0.14	15
4892	MW	Thin	-0.26	-0.23	-0.21	-0.27	-99	-0.24	-0.27	-0.32	-99	-0.29	-99	-0.33	-0.21	15
HIP72461	MW	Halo	-99	-2.08	-99	-99	-99	-2.09	-1.89	-2.57	-99	-2.46	-99	-99	-99	1
HD144450	MW	Halo	-0.47	-0.78	-0.72	-0.71	-99	-0.84	-99	-1.06	-99	-1.17	-99	-1.00	-99	1
7978	MW	Thin	-0.10	-0.02	-0.02	0.01	-99	0.09	0.04	0.06	-99	0.05	-99	-0.02	-0.06	15
17147	MW	Thick	-99	-0.38	-0.49	-0.45	-99	-0.51	-0.44	-99	-99	-0.84	-99	-99	-99	2,14,15,18
25209	MW	Thin	0.24	0.07	-0.05	0.01	-99	0.02	0.00	-0.02	-99	0.00	-99	-0.06	0.02	15
45514	MW	Thick	0.03	-0.02	-0.03	-0.11	-99	-0.17	-0.08	-0.27	-99	-0.27	-99	-0.25	-0.06	15
80043	MW	Thick	-0.41	-0.28	-0.28	-0.39	-99	-0.30	-0.13	-0.24	-99	-0.44	-99	-0.43	-0.43	15
CS22186-005	MW	Halo	-99	-2.61	-3.51	-2.93	-99	-2.46	-2.61	-2.85	-3.35	-2.70	-99	-99	-99	1
HR340	MW	Thin	-99	0.02	-0.05	-0.04	-99	-0.16	-0.12	-99	-99	-0.15	-99	-99	-99	2,20
16788	MW	Thick	-99	-0.18	-0.21	-0.31	-99	-0.27	-0.27	-0.34	-99	-0.32	-99	-0.35	-0.20	14,15
CS29510-058	MW	Halo	-99	-2.37	-3.59	-99	-99	-2.30	-2.32	-2.74	-3.17	-2.61	-2.53	-2.74	-99	1
113044	MW	Thin	0.07	0.31	0.36	0.29	-99	0.28	0.25	0.24	-99	0.26	-99	0.29	0.26	15
910	MW	Thin	-99	-0.28	-0.31	-0.29	-99	-0.28	-0.30	-0.42	-99	-0.36	-99	-0.40	-0.41	14,15
90151	MW	Thin	0.31	0.37	0.34	0.39	-99	0.17	0.34	0.33	-99	0.27	-99	0.39	0.38	15
HD149576	MW	Thick	-99	-99	-0.13	-0.14	-0.12	-0.00	-0.17	-0.21	-0.33	-0.12	-0.29	-0.14	-99	2,3
193	Fornax	Satellite	-99	-0.94	-99	-0.78	-99	-99	-0.62	-99	-99	-0.69	-99	-99	-99	21
192	Fornax	Satellite	-99	-0.93	-99	-99	-99	-99	-0.86	-99	-99	-0.85	-99	-99	-99	21
1931	MW	Thin	0.09	0.36	0.36	0.36	-99	0.33	0.37	0.34	-99	0.34	-99	0.37	0.22	15
190	Fornax	Satellite	-99	-1.59	-99	-99	-99	-99	-99	-99	-99	-1.66	-99	-99	-99	21
197	Fornax	Satellite	-99	-1.02	-99	-1.23	-99	-99	-0.91	-99	-99	-1.04	-99	-99	-99	21
HD166161	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.13	-99	-99	-99	1
195	Fornax	Satellite	-99	-1.36	-99	-1.44	-99	-99	-1.16	-99	-99	-1.19	-99	-99	-99	21
CS22896-154	MW	Halo	-1.70	-2.63	-3.43	-2.11	-99	-2.31	-2.29	-2.89	-3.31	-2.68	-2.38	-2.71	-2.39	1
22278	MW	Thin	-0.02	0.16	0.19	0.17	-99	0.14	0.16	0.16	-99	0.15	-99	0.16	0.11	15
45283	MW	Thin	-99	-0.25	-0.51	-0.42	-99	-0.39	-0.33	-0.62	-99	-0.63	-99	-0.59	-0.48	15
207	Fornax	Satellite	-99	-1.83	-99	-1.86	-99	-99	-99	-99	-99	-2.20	-99	-99	-99	21
G64-37	MW	Halo	-99	-2.94	-99	-99	-99	-2.84	-99	-99	-99	-3.15	-99	-99	-99	1
205	Fornax	Satellite	-99	-1.24	-99	-1.19	-99	-99	-1.27	-99	-99	-1.33	-99	-99	-99	21
HE1126-1735	MW	Halo	-99	-2.40	-3.73	-99	-99	-2.34	-2.29	-2.95	-3.44	-2.69	-2.64	-2.69	-99	1
116033	MW	Thin	-0.05	-0.08	-0.06	-0.07	-99	-0.05	-0.03	-0.11	-99	-0.08	-99	-0.11	-0.13	15
112243	MW	Thin	0.10	-0.02	-0.03	-0.06	-99	-0.12	-0.06	-0.18	-99	-0.18	-99	-0.17	0.09	15
BS16543-092	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.36	-99	-99	-99	1
CS22955-174	MW	Halo	-99	-2.55	-3.64	-2.38	-99	-2.42	-2.46	-3.14	-3.60	-2.89	-2.65	-99	-99	1
BS16543-097	MW	Halo	-99	-2.15	-3.13	-2.17	-99	-2.27	-2.40	-2.71	-3.10	-2.52	-2.49	-2.58	-2.39	1
HD193664	MW	Thin	-0.09	-0.09	-0.18	-0.17	-0.01	-0.10	-0.14	-0.21	-0.30	-0.14	-0.27	-0.13	-0.15	2,3
102200	MW	Thick	-0.22	-0.30	-0.41	-0.43	-99	-0.40	-0.40	-0.49	-99	-0.48	-99	-0.53	-0.49	15
HIP48146	MW	Halo	-99	-0.15	-0.11	0.01	-99	-0.05	0.15	-0.01	-99	-0.03	-99	-0.04	-99	1
CS30329-078	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.77	-99	-99	-99	1
14954	MW	Thin	-99	0.39	-99	-99	-99	0.34	0.28	-99	-99	0.24	-99	0.32	-99	2,14,15
108068	MW	Thin	0.11	-0.04	-0.07	-0.15	-99	-0.19	-0.08	-0.32	-99	-0.34	-99	-0.31	-0.13	15
54641	MW	Thin	-0.68	-0.79	-99	-0.95	-99	-0.96	-0.94	-1.18	-99	-1.14	-99	-1.14	-1.05	15
107877	MW	Thin	-0.23	-0.08	-0.22	-0.19	-99	-0.17	-0.23	-0.27	-99	-0.24	-99	-0.31	-0.24	15
BS16472-070	MW	Halo	-99	-2.47	-3.48	-2.63	-99	-2.31	-2.17	-2.86	-3.28	-2.71	-2.02	-2.77	-99	1
HD201490	MW	Thin	-0.25	-0.09	-0.16	-0.20	-0.21	-0.09	-0.14	-0.27	-0.37	-0.18	-0.27	-0.14	-0.26	2,3
CS29527-015	MW	Halo	-99	-3.14	-99	-3.36	-99	-3.17	-3.13	-3.73	-4.25	-3.55	-2.92	1.12	-99	1
30545	MW	Thin	-0.08	0.01	0.05	0.00	-99	0.03	-0.02	-0.05	-99	-0.03	-99	-0.08	-0.05	15
371	Fornax	Satellite	-99	-99	-99	-1.21	-99	-99	-1.17	-99	-99	-1.19	-99	-99	-99	21
HD190681	MW	Thin	-99	0.00	-0.05	-0.02	0.04	0.08	-0.05	-0.11	-0.22	-0.03	-0.11	-0.02	-0.04	2,3
HD103891	MW	Thin	-0.20	-0.09	-0.17	-0.21	-0.19	-0.09	-0.12	-0.22	-0.39	-0.20	-0.30	-0.16	-0.25	2,3
68468	MW	Thin	0.00	0.08	0.11	0.09	-99	0.06	0.08	0.08	-99	0.07	-99	0.08	0.09	15
83562	MW	Thin	0.16	-0.07	-0.01	-0.11	-99	-0.14	-0.05	-0.23	-99	-0.24	-99	-0.21	-0.06	15
HE0212-0557	MW	Halo	-99	-2.28	-2.24	-99	-99	-2.11	-1.91	-2.33	-2.86	-2.32	-99	-99	-99	1
HR5459	MW	Thin	0.39	0.33	0.29	0.29	-99	0.23	0.26	-99	-99	0.21	-99	-99	-99	2,20
34285	MW	Halo	-99	-0.77	-99	-99	-99	-0.70	-0.80	-99	-99	-0.85	-99	-0.96	-99	2,15
1087	Carina	Satellite	-1.21	-2.28	-99	-99	-1.06	-2.79	-2.11	-3.58	-99	-2.76	-1.65	-2.40	-99	6
BL138	Fornax	Satellite	-99	-0.99	-99	-0.63	-99	-1.09	-1.03	-1.19	-1.20	-0.96	-99	-1.01	-99	5,11
15158	MW	Thick	-0.01	0.02	-0.06	-0.02	-99	-0.03	-0.07	-0.10	-99	-0.06	-99	-0.10	-0.07	15
BL135	Fornax	Satellite	-99	-0.87	-99	-0.82	-99	-1.15	-0.89	-1.07	-99	-0.90	-99	-0.90	-99	5
BL132	Fornax	Satellite	-99	-0.88	-99	-0.80	-99	-1.20	-1.19	-1.10	-1.20	-0.87	-99	-1.02	-99	5,11
116421	MW	Thick	-99	-0.13	-0.09	-0.23	-99	-0.26	-0.17	-0.43	-99	-0.45	-99	-0.40	-0.38	14,15
R740	MW	Halo	-99	-2.09	-3.41	-2.22	-99	-2.23	-2.20	-2.62	-3.09	-2.60	-2.69	-2.53	-99	1
SDSS2047+00	MW	Halo	-99	-1.85	-99	-99	-99	-1.75	-1.66	-2.15	-99	-2.10	-99	-1.96	-99	1
HD23438	MW	Thin	-0.30	-0.19	-0.25	-0.29	-0.19	-99	-99	-99	-99	-0.31	-99	-99	-99	2,3
HD171620	MW	Thin	-0.20	-0.40	-0.34	-0.39	-0.38	-0.40	-0.46	-0.51	-0.64	-0.46	-0.51	-0.47	-0.43	3
631	LMC	Satellite	-99	-0.33	-99	-0.55	-99	-0.53	-0.60	-0.65	-99	-0.58	-0.68	-0.79	-99	8
1599	MW	Thin	-0.19	-0.14	-0.11	-0.14	-99	-0.13	-0.14	-0.20	-99	-0.19	-99	-0.22	-0.23	15
87679	MW	Thin	0.27	0.17	0.20	0.20	-99	0.08	0.17	0.14	-99	0.11	-99	0.17	0.24	15
59699	MW	Thick	-0.12	-0.35	-0.45	-0.53	-99	-0.47	-0.48	-0.77	-99	-0.73	-99	-0.73	-0.59	15
HD86884	MW	Thick	-0.25	-0.10	-0.17	-0.24	-0.24	-0.15	-0.16	-0.29	-0.41	-0.23	-0.30	-0.20	-0.22	2,3
7162	MW	Halo	-99	-1.78	-99	-99	-99	-1.74	-1.77	-99	-99	-2.02	-99	-2.00	-99	2,15
HR7955	MW	Thin	-99	0.29	0.24	0.18	-99	0.11	0.38	-99	-99	0.18	-99	-99	-99	2,20
16852	MW	Thin	-0.06	0.03	0.04	-0.01	-99	0.00	-0.02	-0.04	-99	-0.03	-99	-0.05	-0.03	15
59696	MW	Thick	-0.17	-0.35	-0.36	-0.45	-99	-0.45	-0.46	-0.71	-99	-0.74	-99	-0.69	-0.52	15
HIP63970	MW	Halo	-99	-0.11	-0.11	0.00	-99	-0.07	0.02	-0.01	-99	-0.07	-99	-0.06	-99	1
HE2154-2838	MW	Halo	-99	-1.69	-2.49	-99	-99	-1.56	-1.56	-1.81	-2.17	-1.85	-1.81	-2.03	-1.78	1
34069	MW	Thin	0.08	-0.22	-0.17	-0.19	-99	-0.28	-0.17	-0.27	-99	-0.31	-99	-0.29	-0.14	15
79792	MW	Thin	0.12	0.13	0.12	0.13	-99	0.07	0.07	0.08	-99	0.07	-99	0.10	0.19	15
34065	MW	Thin	-0.06	-0.07	-0.14	-0.18	-99	-0.17	-0.17	-0.26	-99	-0.25	-99	-0.28	-0.21	15
105888	MW	Thick	-99	-0.18	-0.27	-0.27	-99	-0.34	-0.28	-99	-99	-0.68	-99	-99	-99	2,18
HD3079	MW	Thick	-0.26	-0.12	-0.15	-0.16	-0.04	-0.09	-0.16	-0.25	-0.32	-0.14	-0.23	-0.14	-0.13	2,3
HR2493	MW	Thin	-0.16	-0.21	-0.22	-0.26	-99	-0.21	-0.23	-99	-99	-0.31	-99	-99	-99	2,20
47588	MW	Thick	-0.06	-0.17	-0.17	-0.24	-99	-0.21	-0.15	-0.41	-99	-0.38	-99	-0.37	-0.16	15
HD131599	MW	Thin	-99	-0.28	-0.35	-0.40	-0.24	-0.29	-0.35	-0.46	-0.63	-0.39	-0.45	-0.37	-0.38	2,3
26641	MW	Thick	-99	-0.64	-99	-99	-99	-0.60	-0.39	-0.59	-99	-0.60	-99	-0.62	-99	15
BS16986-072	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.53	-99	-99	-99	1
75221	MW	Halo	-99	-99	-99	-99	-99	-1.48	-1.69	-99	-99	-1.87	-99	-1.95	-99	2
HE0131-3953	MW	Halo	-99	-2.39	-3.61	-99	-99	-2.29	-2.48	-2.86	-3.25	-2.68	-99	-2.93	-99	1
11072	MW	Thin	-0.03	0.05	0.08	0.03	-99	0.02	0.02	0.00	-99	0.00	-99	0.00	0.01	15
LP706-7	MW	Halo	-99	-2.31	-3.39	-99	-99	-2.33	-2.53	-2.75	-3.41	-2.74	-2.67	-2.82	-99	1
8674	MW	Thick	-0.15	-0.35	-0.36	-0.43	-99	-0.45	-0.35	-0.60	-99	-0.61	-99	-0.61	-0.40	15
HE0858-0016	MW	Halo	-99	-2.51	-3.14	-99	-99	-2.54	-2.50	-3.15	-3.12	-2.75	-2.86	-2.23	-99	1
38134	MW	Thick	-0.26	-0.49	-0.65	-0.65	-99	-0.60	-0.62	-0.83	-99	-0.89	-99	-0.88	-0.72	15
35718	MW	Thick	0.29	0.01	0.07	0.07	-99	-0.07	0.06	-0.05	-99	-0.06	-99	-0.03	0.10	15
22349	MW	Thin	0.00	-0.11	-0.11	-0.20	-99	-0.22	-0.14	-0.34	-99	-0.35	-99	-0.33	-0.22	15
HIP104660	MW	Halo	-99	-0.48	-0.53	-0.46	-99	-0.50	-0.58	-0.88	-99	-0.94	-99	-0.88	-99	1
HE0538-4515	MW	Halo	-99	-1.33	-2.19	-99	-99	-1.22	-1.22	-1.50	-1.71	-1.52	-1.49	-1.68	-1.32	1
50941	MW	Thin	-0.10	-0.30	-0.40	-0.44	-99	-0.42	-0.41	-0.74	-99	-0.71	-99	-0.72	-0.53	15
HR4989	MW	Thin	-0.01	-0.04	-0.18	-0.14	-99	-0.15	-0.21	-99	-99	-0.22	-99	-99	-99	2,20
BL315	Fornax	Satellite	-99	-0.74	-99	-0.77	-99	-1.06	-1.07	-1.04	-1.32	-0.73	-99	-1.05	-99	5,11
109207	MW	Thick	0.26	0.25	0.31	0.27	-99	0.16	0.26	0.22	-99	0.19	-99	0.24	0.30	15
HE2148-1247	MW	Halo	-99	-1.88	-3.06	-1.59	-99	-1.85	-1.75	-2.63	-2.97	-2.37	-2.18	-2.23	-99	1
484	MW	Halo	-99	-0.86	-99	-99	-99	-0.78	-99	-99	-99	-1.14	-99	-99	-99	2
HR8665	MW	Thin	-99	-0.12	-0.13	-0.16	-99	-0.19	-0.12	-99	-99	-0.26	-99	-99	-99	2,20
44821	MW	Thick	-0.07	-0.09	-0.11	-0.15	-99	-0.07	0.10	0.01	-99	-0.12	-99	-0.08	-0.20	15
59239	MW	Thick	-99	-0.81	-99	-0.91	-99	-0.93	-1.07	-99	-99	-1.42	-99	-99	-99	2,18
HR672	MW	Thin	-99	-99	-99	0.15	-99	0.12	0.14	-99	-99	0.12	-99	-99	-99	2,20
CS22965-029	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.31	-99	-99	-99	1
12411	MW	Thin	0.03	-0.06	-0.03	-0.09	-99	-0.13	-0.06	-0.13	-99	-0.14	-99	-0.15	-0.06	15
88166_06	MW	Thick	0.01	-0.41	-0.63	-0.37	-99	-0.28	-0.56	-0.73	-1.14	-0.76	-0.59	-0.70	-0.78	4
80013	MW	Thin	0.11	0.11	0.08	0.02	-99	0.00	0.04	-0.10	-99	-0.09	-99	-0.08	0.05	15
HE0111-1454	MW	Halo	-99	-2.66	-3.51	-99	-99	-2.81	-2.69	-3.24	-3.24	-2.99	-2.93	-2.82	-2.27	1
114761	MW	Thin	-0.47	-0.48	-0.65	-0.60	-99	-0.60	-0.57	-0.70	-99	-0.65	-99	-0.73	-0.53	15
31030	MW	Thick	-0.26	-0.23	-0.28	-0.35	-99	-0.34	-0.32	-0.44	-99	-0.44	-99	-0.45	-0.37	15
50834	MW	Thin	-0.19	-0.14	-0.35	-0.22	-99	-0.21	-0.27	-0.30	-99	-0.27	-99	-0.36	-0.46	15
38004527	Sagittarius	Satellite	-0.65	-0.21	-99	-0.27	-99	0.11	-0.32	-0.44	-99	-0.43	-99	-0.48	-99	9
CS31060-030	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.68	-99	-99	-99	1
G110-43	MW	Halo	-99	-1.68	-99	-99	-99	-1.76	-1.91	-2.23	-99	-2.14	-99	-1.88	-99	2
78917	MW	Thin	-0.57	-0.59	-0.65	-0.70	-99	-0.71	-0.73	-1.03	-99	-1.03	-99	-1.07	-0.94	15
HE1148-0037	MW	Halo	-99	-3.57	-4.47	-99	-99	-3.39	-2.98	-99	-99	-3.47	-99	-3.70	-99	1
HE0417-0821	MW	Halo	-99	-2.11	-3.06	-99	-99	-2.08	-2.00	-2.40	-2.74	-2.33	-2.21	-2.30	-99	1
SDSS0126+06	MW	Halo	-99	-2.57	-99	-99	-99	-99	-2.50	-99	-99	-3.16	-99	-99	-99	1
CS29491-084	MW	Halo	-99	-2.62	-3.73	-2.73	-99	-2.49	-2.19	-3.01	-2.99	-2.74	-2.28	-2.85	-99	1
74067	MW	Thick	-99	-0.40	-0.49	-0.42	-99	-0.52	-0.46	-99	-99	-0.83	-99	-99	-99	2,15,18
CS30343-063	MW	Halo	-99	-2.54	-3.61	-99	-99	-2.71	-2.74	-3.57	-3.65	-2.97	-3.22	-2.77	-99	1
Scl07-50	Sculptor	Satellite	-3.78	-3.98	-3.93	-4.59	-99	-3.90	-3.64	-99	-3.84	-3.91	-4.51	-4.86	-99	17
BS17439-065	MW	Halo	-99	-1.87	-3.22	-2.08	-99	-2.13	-2.11	-2.72	-3.00	-2.39	-2.21	-2.35	-2.22	1
HD139457	MW	Thick	-99	-0.31	-0.38	-0.41	-0.33	-0.31	-0.33	-0.51	-0.65	-0.44	-0.54	-0.41	-0.44	2,3
HIP81461	MW	Halo	-99	-0.20	-0.24	-0.20	-99	-0.38	-0.28	-0.55	-99	-0.63	-99	-0.52	-99	1
HE1222-0336	MW	Halo	-99	-1.97	-3.31	-99	-99	-1.76	-1.68	-2.16	-2.59	-2.04	-2.20	-2.11	-99	1
109110	MW	Thin	-0.04	-0.04	-0.02	-0.01	-99	0.12	0.05	0.09	-99	0.04	-99	-0.03	-0.22	15
BL262	Fornax	Satellite	-99	-0.66	-99	-0.89	-99	-0.77	-0.65	-0.71	-99	-0.71	-99	-0.93	-99	5
BL261	Fornax	Satellite	-99	-0.78	-99	-1.22	-99	-0.99	-0.86	-0.95	-1.22	-0.73	-99	-1.08	-99	5,11
BL260	Fornax	Satellite	-99	-1.03	-99	-0.48	-99	-1.00	-0.97	-1.07	-1.30	-0.81	-99	-1.05	-99	5,11
BL267	Fornax	Satellite	-99	-0.62	-99	-0.73	-99	-0.78	-0.80	-0.75	-1.08	-0.69	-99	-0.81	-99	5,11
BL266	Fornax	Satellite	-99	-1.30	-99	-0.96	-99	-1.52	-1.49	-1.50	-1.96	-1.41	-99	-1.52	-99	5,11
HD188815	MW	Thin	-0.18	-0.33	-0.46	-0.46	-99	-0.47	-0.39	-99	-99	-0.52	-99	-99	-99	2,20
BL269	Fornax	Satellite	-99	-0.77	-99	-0.45	-99	-0.93	-0.86	-1.06	-1.22	-0.75	-99	-0.93	-99	5,11
HD196944	MW	Halo	-99	-1.85	-2.57	-99	-99	-1.90	-1.91	-2.35	-2.34	-2.25	-2.20	-2.20	-2.12	1
CS22172-002	MW	Halo	-99	-3.68	-4.64	-3.41	-99	-3.47	-3.65	-4.24	-4.49	-3.86	-3.46	-3.98	-3.33	1
ET0137	Sculptor	Satellite	-99	-99	-99	-99	-1.13	-99	-99	-99	-99	-0.84	-99	-99	-99	22
28104	MW	Halo	-99	-1.78	-99	-99	-99	-1.67	-1.63	-99	-99	-2.08	-99	-2.06	-99	2
ET0133	Sculptor	Satellite	-99	-1.10	-99	-99	-1.25	-99	-99	-99	-99	-1.02	-99	-99	-99	22
ET0132	Sculptor	Satellite	-99	-1.25	-99	-99	-1.40	-99	-99	-99	-99	-1.45	-99	-99	-99	22
HIP74067	MW	Halo	-99	-0.54	-0.58	-0.49	-99	-0.64	-0.54	-0.88	-99	-0.88	-99	-0.81	-99	1
S07_716	Sagittarius	Satellite	-0.15	-0.40	-0.83	-0.12	-99	-0.31	-0.53	0.14	-0.54	-0.10	-0.58	-0.49	-0.64	7
S07_717	Sagittarius	Satellite	-0.20	-0.20	-0.77	0.00	-99	-0.11	-0.50	0.22	-0.57	-0.01	-0.67	-0.48	-0.37	7
113514_06	MW	Thick	0.07	-0.33	-0.59	-0.31	-99	-0.13	-0.51	-0.64	-0.98	-0.63	-0.53	-99	-0.63	4
ET0139	Sculptor	Satellite	-99	-1.34	-99	-99	-1.61	-99	-99	-99	-99	-1.36	-99	-99	-99	22
ET0138	Sculptor	Satellite	-99	-1.35	-99	-99	-1.61	-99	-99	-99	-99	-1.65	-99	-99	-99	22
HIP66665	MW	Halo	-99	-0.50	-0.49	-0.51	-99	-0.61	-0.65	-0.89	-99	-0.95	-99	-0.86	-99	1
ET354	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.53	-1.00	-99	-99	-99	11
HE2301-4126	MW	Halo	-99	-2.17	-3.27	-99	-99	-2.15	-2.01	-2.49	-2.92	-2.37	-2.33	-2.41	-99	1
22162	MW	Thin	-0.02	0.09	0.14	0.06	-99	0.07	0.07	0.05	-99	0.08	-99	0.06	-0.09	15
33324	MW	Thick	-0.18	-0.31	-0.46	-0.46	-99	-0.48	-0.46	-0.67	-99	-0.68	-99	-0.67	-0.52	15
HE2232-0603	MW	Halo	-99	-1.06	-1.57	-99	-99	-1.48	-1.70	-1.88	-2.29	-1.90	-1.90	-2.46	-99	1
80722	MW	Thin	-0.18	-0.17	-0.25	-0.26	-99	-0.26	-0.26	-0.34	-99	-0.31	-99	-0.35	-0.10	15
CS30315-093	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.56	-99	-99	-99	1
HR8041	MW	Thin	-99	0.28	0.28	0.25	-99	0.18	0.25	-99	-99	0.17	-99	-99	-99	2,20
HIP14086	MW	Halo	-99	-0.30	-0.26	-0.29	-99	-0.42	-0.31	-0.64	-99	-0.69	-99	-0.62	-99	1
HIP40778	MW	Halo	-99	-1.30	-99	-1.22	-99	-1.31	-1.28	-1.76	-99	-1.68	-99	-1.70	-99	1
HE0534-4615	MW	Halo	-99	-1.80	-2.86	-99	-99	-1.70	-1.75	-2.16	-2.40	-2.01	-2.06	-2.18	-1.79	1
98767	MW	Thick	-99	0.41	-99	-99	-99	0.35	0.42	-99	-99	0.30	-99	0.41	-99	2,14,15
HK17435-00532	MW	Halo	-1.13	-1.83	-99	-99	-99	-1.78	-1.83	-2.35	-2.58	-2.23	-99	-2.09	-99	1
6653	MW	Thin	0.05	0.22	0.23	0.25	-99	0.21	0.25	0.22	-99	0.22	-99	0.25	0.22	15
0769	Carina	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	11
HIP105888	MW	Halo	-99	-0.32	-0.36	-0.34	-99	-0.46	-0.36	-0.67	-99	-0.73	-99	-0.63	-99	1
HD153668	MW	Thin	-99	-0.15	-0.17	-0.17	-0.07	-0.10	-0.14	-0.24	-0.36	-0.17	-0.26	-0.15	-0.17	2,3
690	LMC	Satellite	-99	-0.20	-99	-0.33	-99	-0.82	-0.55	-0.68	-99	-0.61	-0.79	-0.75	-99	8
CS30325-028	MW	Halo	-2.19	-2.51	-99	-99	-99	-2.56	-2.54	-3.13	-3.45	-2.89	-2.74	-2.91	-2.53	1
CS22880-013	MW	Halo	-99	-1.79	-99	-99	-99	-1.85	-1.66	-2.03	-2.09	-2.03	-99	-99	-99	1
ET0043	Sculptor	Satellite	-99	-1.39	-99	-99	-1.55	-99	-99	-99	-99	-1.19	-99	-99	-99	22
699	LMC	Satellite	-99	-0.07	-99	-0.53	-99	-0.58	-0.69	-0.57	-99	-0.54	-0.67	-0.99	-99	8
CS22876-008	MW	Halo	-99	-1.25	-99	-99	-99	-1.45	-1.22	-1.79	-2.25	-1.86	-99	-99	-99	1
HD42618	MW	Thin	-0.06	-0.13	-0.16	-0.15	-0.04	-0.07	-0.12	-0.20	-0.23	-0.11	-0.19	-0.08	-0.07	2,3
21839	MW	Thick	-0.15	0.00	-0.09	-0.11	-99	-0.09	-0.12	-0.19	-99	-0.15	-99	-0.20	-0.05	15
HIP92532	MW	Halo	-99	-0.37	-0.39	-0.30	-99	-0.43	-0.38	-0.52	-99	-0.54	-99	-0.49	-99	1
HE0058-0244	MW	Halo	-99	-2.27	-2.39	-99	-99	-1.77	-2.16	-3.07	-3.19	-2.80	-2.65	-3.05	-99	1
25528	MW	Thick	0.14	-0.02	-0.17	-0.20	-99	-0.19	-0.14	-0.41	-99	-0.40	-99	-0.40	-0.29	15
74537	MW	Thick	0.27	-0.04	0.03	0.00	-99	-0.13	-0.03	-0.18	-99	-0.19	-99	-0.13	0.02	15
HD2615	MW	Thin	-0.16	-0.41	-0.44	-0.43	-99	-0.40	-0.38	-99	-99	-0.52	-99	-99	-99	2,20
HE0328-1047	MW	Halo	-99	-2.05	-2.98	-99	-99	-2.00	-1.92	-2.36	-2.73	-2.24	-2.11	-2.19	-99	1
HD140750	MW	Thin	-0.04	-0.32	-0.21	-0.26	-0.02	-0.22	-0.31	-0.39	-0.51	-0.32	-0.36	-0.26	-0.19	2,3
BS16934-009	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.55	-99	-99	-99	1
42356	MW	Thin	-99	0.14	0.19	0.19	-99	0.17	0.17	0.16	-99	0.17	-99	0.20	0.19	15
HD166913	MW	Halo	-0.97	-1.19	-99	-1.15	-99	-1.19	-99	-99	-99	-1.54	-99	-1.61	-99	1
BS16934-002	MW	Halo	-1.66	-1.62	-2.69	-2.34	-99	-2.45	-2.21	-2.97	-3.42	-2.82	-2.65	-2.84	-2.62	1
96124	MW	Thick	-99	0.09	-99	-99	-99	-0.02	0.05	-99	-99	-0.15	-99	-0.07	-99	2,14,15
56336	MW	Thin	-0.28	-0.25	-0.38	-0.36	-99	-0.37	-0.37	-0.44	-99	-0.42	-99	-0.45	-0.42	15
81580	MW	Thin	-0.37	-0.44	-0.66	-0.56	-99	-0.55	-0.57	-0.70	-99	-0.66	-99	-0.71	-0.64	15
HIP78640	MW	Halo	-99	-1.09	-99	-1.00	-99	-1.08	-1.05	-1.49	-99	-1.46	-99	-1.45	-99	1
ET198	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.64	-1.09	-99	-99	-99	11
HE0353-6024	MW	Halo	-99	-2.98	-3.96	-99	-99	-3.04	-2.84	-3.57	-3.97	-3.17	-2.75	-2.97	-99	1
64426	MW	Thick	-99	-0.27	-0.47	-0.39	-99	-0.48	-0.43	-99	-99	-0.75	-99	-99	-99	2,15,18
96902_06	MW	Thick	0.09	-0.03	-0.19	-0.04	-99	0.19	-0.13	-0.27	-0.57	-0.29	-0.14	-0.23	-0.37	4
HE2330-0555	MW	Halo	-99	-2.18	-99	-99	-99	-2.39	-2.44	-2.87	-99	-2.82	-99	-99	-99	1
75206	MW	Thin	0.16	0.20	0.24	0.22	-99	0.24	0.16	0.16	-99	0.17	-99	0.15	0.14	15
16404	MW	Halo	-99	-2.01	-99	-99	-99	-2.03	-1.95	-2.14	-99	-2.26	-99	-2.25	-1.91	15
Sex24-72	Sextans	Satellite	-2.35	-2.55	-2.79	-3.39	-99	-2.68	-2.90	-3.09	-2.79	-2.88	-3.26	-3.18	-99	17
HIP114271	MW	Halo	-99	-1.49	-99	-99	-99	-1.40	-1.32	-1.83	-99	-1.78	-99	-1.73	-99	1
HR5914	MW	Thick	-99	-0.25	-0.36	-0.36	-99	-0.40	-0.20	-99	-99	-0.46	-99	-99	-99	2,20
37520	MW	Thin	-99	0.41	0.40	0.40	-99	0.37	0.41	0.40	-99	0.41	-99	0.43	0.52	15
Scl400	Sculptor	Satellite	-99	-1.56	-99	-99	-99	-1.53	-1.97	-2.08	-99	-1.91	-99	-1.92	-99	12
HD140283	MW	Halo	-1.39	-2.37	-3.34	-2.41	-99	-2.29	-2.30	-2.71	-1.96	-2.58	-2.31	-2.48	-99	1
BS16472-081	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.56	-99	-99	-99	1
CS29497-034	MW	Halo	-99	-2.20	-2.89	-99	-99	-2.43	-2.39	-3.10	-99	-2.90	-99	-2.86	-2.41	1
BS16551-058	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.01	-99	-99	-99	1
102838	MW	Thin	0.07	-0.04	-0.05	-0.15	-99	-0.16	-0.11	-0.31	-99	-0.32	-99	-0.31	-0.14	15
BD+03_2782	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.86	-99	-99	-99	1
70140	MW	Thick	-0.15	-0.35	-0.47	-0.45	-99	-0.45	-0.44	-0.67	-99	-0.65	-99	-0.65	-0.47	15
G201-005	MW	Halo	-99	-99	-99	-2.12	-99	-2.09	-2.08	9.55	-99	-2.44	-99	9.64	-99	2,19
90896	MW	Thin	0.14	0.22	0.25	0.26	-99	0.20	0.24	0.22	-99	0.22	-99	0.28	0.26	15
CS31085-024	MW	Halo	-1.89	-2.53	-99	-2.43	-99	-2.44	-2.26	-2.88	-3.13	-2.67	-2.38	-2.44	-99	1
49285	MW	Thick	0.14	0.00	-0.06	-0.08	-99	-0.15	-0.07	-0.18	-99	-0.21	-99	-0.22	-0.06	15
90365	MW	Thin	0.10	-0.16	-0.12	-0.10	-99	-0.19	-0.14	-0.19	-99	-0.21	-99	-0.19	-0.06	15
20489	MW	Thin	0.06	0.25	0.28	0.31	-99	0.25	0.32	0.29	-99	0.28	-99	0.34	0.33	15
COS82	MW	Halo	-1.24	-99	-99	-99	-99	-99	-99	-99	-99	-1.47	-99	-99	-99	1
HIP71886	MW	Halo	-99	-0.30	-0.39	-0.17	-99	-0.30	-0.29	-0.34	-99	-0.38	-99	-0.37	-99	1
84551	MW	Thin	-99	0.36	-99	-99	-99	0.35	0.24	-99	-99	0.17	-99	0.18	-99	2,14,15
85757	MW	Thick	-99	-0.19	-99	-0.27	-99	-0.23	-0.30	-99	-99	-0.69	-99	-99	-99	2,15,18
BS16084-160	MW	Halo	-2.79	-3.01	-4.15	-2.54	-99	-3.00	-3.10	-3.59	-3.79	-3.19	-3.18	-3.30	-99	1
180	Fornax	Satellite	-99	-1.20	-99	-1.04	-99	-99	-1.35	-99	-99	-1.13	-99	-99	-99	21
182	Fornax	Satellite	-99	-0.94	-99	-0.94	-99	-99	-1.17	-99	-99	-0.96	-99	-99	-99	21
183	Fornax	Satellite	-99	-1.40	-99	-1.23	-99	-99	-99	-99	-99	-1.32	-99	-99	-99	21
10798	MW	Thin	-99	-0.30	-99	-99	-99	-0.34	-0.29	-99	-99	-0.42	-99	-0.38	-99	2,14,15
186	Fornax	Satellite	-99	-0.94	-99	-0.89	-99	-99	-1.25	-99	-99	-1.06	-99	-99	-99	21
187	Fornax	Satellite	-99	-0.99	-99	-99	-99	-99	-99	-99	-99	-0.95	-99	-99	-99	21
189	Fornax	Satellite	-99	-0.76	-99	-1.00	-99	-99	-0.71	-99	-99	-0.79	-99	-99	-99	21
99100	MW	Thin	0.18	0.03	0.06	0.01	-99	-0.07	0.03	-0.08	-99	-0.09	-99	-0.06	0.07	15
37419	MW	Thick	-0.19	-0.25	-0.25	-0.30	-99	-0.29	-0.30	-0.35	-99	-0.33	-99	-0.38	-0.32	15
210	Fornax	Satellite	-99	-1.22	-99	-1.47	-99	-99	-1.39	-99	-99	-1.61	-99	-99	-99	21
211	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-1.00	-99	-99	-1.01	-99	-99	-99	21
213	Fornax	Satellite	-99	-99	-99	-1.35	-99	-99	-99	-99	-99	-1.22	-99	-99	-99	21
214	Fornax	Satellite	-99	-1.05	-99	-0.91	-99	-99	-99	-99	-99	-1.06	-99	-99	-99	21
CS30339-041	MW	Halo	-99	-1.93	-3.25	-99	-99	-1.86	-1.84	-2.52	-2.79	-2.21	-2.21	-2.22	-99	1
219	Fornax	Satellite	-99	-99	-99	-1.06	-99	-99	-99	-99	-99	-1.11	-99	-99	-99	21
60729	MW	Thin	-0.28	0.17	0.19	0.11	-99	0.09	0.08	0.10	-99	0.10	-99	0.10	0.03	15
HE2319-0852	MW	Halo	-99	-3.27	-99	-99	-99	-3.00	-3.07	-3.90	-4.37	-3.38	-3.21	-3.04	-99	1
CS22892-027	MW	Halo	-99	-0.50	-99	-99	-99	-0.77	-0.45	-0.98	-1.30	-1.01	-99	-99	-99	1
CS22892-020	MW	Halo	-99	-1.44	-99	-99	-99	-1.55	-1.60	-1.96	-2.48	-1.84	-99	-99	-99	1
G215-047	MW	Halo	-99	-1.40	-99	-1.09	-99	-1.06	-1.05	-99	-99	-1.28	-99	-99	-99	2,19
HIP48152	MW	Halo	-99	-1.75	-99	-99	-99	-1.67	-1.61	-2.04	-99	-2.06	-99	-2.02	-99	1
HE0043-2845	MW	Halo	-99	-2.63	-3.72	-99	-99	-2.69	-2.59	-2.98	-3.64	-2.91	-2.62	-2.87	-99	1
BS16972-013	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.96	-99	-99	-99	1
259	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-1.20	-99	-99	-1.00	-99	-99	-99	21
60551	MW	Thick	-99	-0.45	-99	-0.41	-99	-0.47	-0.44	-99	-99	-0.79	-99	-99	-99	2,18
114615	MW	Thin	-0.06	-0.07	-0.11	-0.08	-99	-0.05	-0.05	-0.05	-99	-0.05	-99	-0.11	-0.14	15
40068	MW	Halo	-99	-2.01	-99	-99	-99	-2.03	-2.10	9.93	-99	-1.98	-99	-99	-99	2,18
HE1157-0518	MW	Halo	-99	-1.91	-99	-99	-99	-2.21	-2.30	-2.62	-99	-2.39	-99	-99	-99	1
58357	MW	Halo	-99	-0.22	-99	-0.22	-99	-0.33	-0.18	-99	-99	-0.58	-99	-99	-99	2,18
102018	MW	Thin	0.10	0.15	0.14	0.17	-99	0.13	0.07	0.12	-99	0.13	-99	0.15	0.08	15
30480	MW	Thin	-99	0.35	-99	-99	-99	0.29	0.24	-99	-99	0.24	-99	0.32	-99	2,14,15
86443	MW	Halo	-99	-1.68	-99	-99	-99	-1.80	-1.75	9.78	-99	-2.25	-99	9.87	-99	2,18
109384_06	MW	Thick	0.31	-0.07	-0.36	-0.01	-99	0.06	-0.27	-0.38	-0.55	-0.38	-0.16	-0.31	-0.35	4
HR740	MW	Thin	-0.05	-0.10	-0.22	-0.17	-99	-0.12	-0.01	-99	-99	-0.19	-99	-99	-99	2,20
59750	MW	Thick	-99	-0.27	-0.39	-0.14	-99	-0.36	-0.36	-99	-99	-0.71	-99	-99	-99	2,18
87089_06	MW	Thick	0.21	-99	-0.39	-0.05	-99	0.14	-0.05	-0.29	-0.46	-0.30	-0.12	-0.21	-0.42	4
HIP64426	MW	Halo	-99	-0.41	-0.56	-0.46	-99	-0.60	-0.51	-0.78	-99	-0.80	-99	-0.74	-99	1
29716	MW	Thin	0.02	-0.04	-0.04	-0.07	-99	0.02	-0.04	-0.12	-99	-0.08	-99	-0.15	-0.15	15
BD+20_2030	MW	Halo	-99	-2.41	-99	-99	-99	-2.21	-2.09	-2.59	-99	-2.68	-99	-99	-99	1
HIP44919	MW	Halo	-99	-0.60	-99	-0.26	-99	-0.53	-99	-0.68	-99	-0.63	-99	-99	-99	1
89	Fornax	Satellite	-99	-1.35	-99	-1.42	-99	-99	-1.52	-99	-99	-1.63	-99	-99	-99	21
84	Fornax	Satellite	-99	-0.95	-99	-99	-99	-99	-1.04	-99	-99	-1.01	-99	-99	-99	21
85	Fornax	Satellite	-99	-0.99	-99	-0.92	-99	-99	-0.83	-99	-99	-0.93	-99	-99	-99	21
86	Fornax	Satellite	-99	-1.62	-99	-99	-99	-99	-1.69	-99	-99	-1.55	-99	-99	-99	21
87	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-0.71	-99	-99	-0.68	-99	-99	-99	21
83	Fornax	Satellite	-99	-0.93	-99	-0.90	-99	-99	-99	-99	-99	-0.81	-99	-99	-99	21
59532	MW	Thick	0.14	0.09	0.13	0.14	-99	0.05	0.08	0.08	-99	0.07	-99	0.10	-0.38	15
BL123	Fornax	Satellite	-99	-0.91	-99	-0.85	-99	-1.17	-1.08	-1.08	-1.35	-0.93	-99	-1.03	-99	5,11
BL125	Fornax	Satellite	-99	-0.61	-99	-0.79	-99	-0.84	-0.74	-1.01	-1.12	-0.70	-99	-0.96	-99	5,11
HIP17147	MW	Halo	-99	-0.52	-0.58	-0.52	-99	-0.63	-0.52	-0.85	-99	-0.89	-99	-0.86	-99	1
66	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-0.88	-99	-99	-1.33	-99	-99	-99	21
64	Fornax	Satellite	-99	-0.91	-99	-0.91	-99	-99	-99	-99	-99	-0.95	-99	-99	-99	21
65	Fornax	Satellite	-99	-0.86	-99	-1.08	-99	-99	-0.56	-99	-99	-0.89	-99	-99	-99	21
63	Fornax	Satellite	-99	-0.62	-99	-0.64	-99	-99	-0.95	-99	-99	-0.72	-99	-99	-99	21
60	Fornax	Satellite	-99	-99	-99	-0.95	-99	-99	-99	-99	-99	-0.83	-99	-99	-99	21
61	Fornax	Satellite	-99	-1.30	-99	-1.19	-99	-99	-99	-99	-99	-1.24	-99	-99	-99	21
HE2231-0622	MW	Halo	-99	-1.98	-3.49	-99	-99	-1.91	-1.93	-2.21	-2.52	-2.12	-2.21	-2.69	-99	1
106447	MW	Halo	-99	-1.98	-99	-99	-99	-1.94	-2.01	-99	-99	-2.44	-99	-2.49	-99	2
HE2139-1851	MW	Halo	-99	-2.90	-4.14	-99	-99	-2.90	-2.91	-3.63	-4.20	-3.24	-3.07	-3.27	-99	1
68	Fornax	Satellite	-99	-0.98	-99	-0.96	-99	-99	-99	-99	-99	-0.82	-99	-99	-99	21
69	Fornax	Satellite	-99	-1.08	-99	-1.04	-99	-99	-99	-99	-99	-0.89	-99	-99	-99	21
HD89707	MW	Thick	-0.12	-0.26	-0.32	-0.33	-99	-0.33	-0.29	-99	-99	-0.36	-99	-99	-99	2,20
HD115444	MW	Halo	-2.09	-2.47	-3.33	-2.49	-99	-2.59	-2.50	-3.24	-3.53	-2.96	-2.75	-2.97	-2.70	1
G64-12	MW	Halo	-2.35	-2.80	-3.70	-99	-99	-99	-2.75	-3.38	-3.94	-3.25	-2.80	-3.18	-99	1
HD186379	MW	Thin	-0.20	-0.31	-0.25	-0.33	-0.26	-0.38	-0.34	-0.41	-0.57	-0.39	-0.40	-0.42	-0.34	3
G247-027	MW	Halo	-99	-2.25	-99	-1.62	-99	-1.59	-1.58	-99	-99	-1.88	-99	-99	-99	2,19
104075	MW	Thin	-0.09	-0.10	-0.03	-0.06	-99	0.06	-0.03	0.01	-99	-0.01	-99	-0.10	-0.18	15
ET043	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.62	-1.17	-99	-99	-99	11
G046-005	MW	Halo	-99	-1.54	-99	-1.11	-99	-1.08	-1.07	-99	-99	-1.33	-99	-99	-99	2,19
67534	MW	Thick	-99	0.27	0.41	0.36	-99	0.31	0.35	0.36	-99	0.35	-99	0.39	0.35	15
HIP66246	MW	Halo	-99	-1.49	-99	-1.46	-99	-1.57	-1.58	-2.06	-99	-1.89	-99	-1.90	-99	1
30158	MW	Thin	-0.06	0.20	0.16	0.07	-99	0.06	0.06	0.06	-99	0.05	-99	0.05	0.04	15
12889	MW	Thin	-0.09	-0.02	-0.07	-0.10	-99	-0.09	-0.13	-0.17	-99	-0.13	-99	-0.16	-0.14	15
66665	MW	Halo	-99	-0.36	-0.40	-0.44	-99	-0.49	-0.57	-99	-99	-0.90	-99	-99	-99	2,18
34017	MW	Thin	-99	-0.08	-0.06	-0.11	-99	-0.08	-0.09	-0.10	-99	-0.12	-99	-0.14	0.44	15
8798	MW	Thin	0.05	0.00	0.00	-0.10	-99	-0.12	-0.04	-0.22	-99	-0.23	-99	-0.22	-0.02	15
50316	MW	Thin	-99	0.05	0.12	0.08	-99	0.07	0.09	0.03	-99	0.06	-99	0.05	0.08	15
CS22942-019	MW	Halo	-99	-1.92	-99	-99	-99	-2.35	-2.45	-99	-99	-2.67	-99	-99	-99	1
HE1031-0020	MW	Halo	-99	-2.41	-1.96	-99	-99	-1.72	-2.02	-3.21	-2.87	-2.91	-99	-99	-99	1
ET0300	Sculptor	Satellite	-99	-1.40	-99	-99	-1.31	-99	-99	-99	-99	-1.34	-99	-99	-99	22
95262	MW	Thick	-0.12	-0.24	-0.28	-0.35	-99	-0.34	-0.31	-0.50	-99	-0.51	-99	-0.50	-0.35	15
BS17570-063	MW	Halo	-99	-2.86	-99	-2.84	-99	-2.61	-2.40	-3.12	-3.72	-2.92	-2.68	0.36	-99	1
S07_432	Sagittarius	Satellite	-0.66	-0.89	-99	-0.85	-99	-0.81	-0.90	-99	-1.28	-0.85	-1.18	-1.30	-1.18	7
HR5933	MW	Thick	-99	-0.02	-0.13	-0.10	-99	-0.11	-0.20	-99	-99	-0.10	-99	-99	-99	2,20
BL084	Fornax	Satellite	-99	-0.82	-99	-0.84	-99	-1.04	-1.13	-1.13	-1.39	-0.82	-99	-0.99	-99	5,11
HD38007	MW	Thin	-99	-0.20	-0.21	-0.21	-99	-0.24	-0.14	-99	-99	-0.29	-99	-99	-99	2,20
HR5447	MW	Thin	-99	-0.32	-0.39	-0.32	-99	-0.29	-99	-99	-99	-0.35	-99	-99	-99	2,20
115411	MW	Thin	-0.14	-0.30	-0.32	-0.36	-99	-0.40	-0.36	-0.45	-99	-0.45	-99	-0.46	-0.28	15
28044	MW	Thin	-0.05	0.11	0.07	0.01	-99	-0.02	-0.03	-0.05	-99	-0.07	-99	-0.10	-0.11	15
42106457	Sagittarius	Satellite	-0.46	-0.13	-99	-0.10	-99	0.13	-0.05	-0.18	-99	-0.25	-99	-0.33	-99	9
47048	MW	Thin	-99	-0.32	-99	-99	-99	-0.32	-0.39	-99	-99	-0.42	-99	-0.39	-99	2,15
BL300	Fornax	Satellite	-99	-0.64	-99	-0.85	-99	-0.98	-0.88	-0.91	-1.28	-0.87	-99	-1.04	-99	5,11
11309	MW	Thick	-99	-0.19	-0.25	-0.27	-99	-0.28	-0.31	-0.36	-99	-0.32	-99	-0.34	-0.36	14,15
BL304	Fornax	Satellite	-99	-0.89	-99	-0.76	-99	-1.15	-1.11	-1.23	-1.26	-0.92	-99	-1.06	-99	5,11
13938	MW	Thin	-0.02	0.16	0.04	0.13	-99	0.13	0.02	0.05	-99	0.07	-99	0.03	-0.09	15
HR2530	MW	Thin	-0.17	-99	-0.34	-0.27	-99	-0.32	-99	-99	-99	-0.37	-99	-99	-99	2,20
109214	MW	Thin	-0.09	0.00	-0.03	-0.09	-99	-0.10	-0.13	-0.16	-99	-0.14	-99	-0.16	-0.18	15
BD+23_3130	MW	Halo	-1.89	-2.35	-3.55	-99	-99	-2.32	-2.30	-2.79	-3.19	-2.57	-2.45	-2.70	-2.47	1
ET0232	Sculptor	Satellite	-99	-1.05	-99	-99	-1.23	-99	-99	-99	-99	-0.95	-99	-99	-99	22
HD51929	MW	Thick	-0.19	-0.27	-0.39	-0.44	-99	-0.43	-0.29	-99	-99	-0.58	-99	-99	-99	2,20
103654	MW	Thin	0.05	0.22	0.19	0.17	-99	0.13	0.11	0.11	-99	0.14	-99	0.16	0.12	15
ET0236	Sculptor	Satellite	-99	-1.94	-99	-99	-2.06	-99	-99	-99	-99	-2.36	-99	-99	-99	22
ET0237	Sculptor	Satellite	-99	-1.22	-99	-99	-1.69	-99	-99	-99	-99	-1.56	-99	-99	-99	22
ET0238	Sculptor	Satellite	-99	-1.14	-99	-99	-1.61	-99	-99	-99	-99	-1.52	-99	-99	-99	22
ET0239	Sculptor	Satellite	-99	-1.58	-99	-99	-2.11	-99	-99	-99	-99	-2.21	-99	-99	-99	22
G037-037	MW	Halo	-99	-2.48	-99	-1.97	-99	-1.94	-1.93	9.55	-99	-2.29	-99	9.63	-99	2,19
HE1100-0137	MW	Halo	-99	-99	-4.06	-99	-99	-2.67	-2.58	-3.26	-3.24	-2.90	-2.42	-2.95	-99	1
CS22874-009	MW	Halo	-99	-0.22	-99	-99	-99	-0.27	0.11	-0.72	-0.68	-0.40	-99	-99	-99	1
S07_894	Sagittarius	Satellite	-0.36	-0.55	-99	-0.10	-99	-0.33	-0.39	-0.62	-0.61	-0.27	-0.63	-0.76	-1.13	7
91360	MW	Thin	0.37	0.03	0.20	0.27	-99	0.06	0.18	0.21	-99	0.20	-99	0.29	0.34	15
HE1330-0354	MW	Halo	-99	-1.99	-3.20	-99	-99	-1.87	-1.68	-2.31	-2.88	-2.29	-99	-2.34	-99	1
103498	MW	Thin	-0.50	-0.68	-0.88	-0.87	-99	-0.86	-0.85	-1.14	-99	-1.11	-99	-1.12	-0.92	15
HIP114962	MW	Halo	-99	-1.27	-99	-1.20	-99	-1.19	-1.19	-1.53	-99	-1.52	-99	-1.51	-99	1
512	LMC	Satellite	-99	-0.42	-99	-0.81	-99	-0.79	-0.70	-0.92	-99	-0.79	-0.80	-0.89	-99	8
HIP18235	MW	Halo	-99	-0.36	-0.32	-0.34	-99	-0.44	-0.36	-0.65	-99	-0.70	-99	-0.70	-99	1
CS22175-034	MW	Halo	-99	0.04	-99	-99	-99	-0.21	-0.08	-0.58	-0.32	-0.26	-99	-99	-99	1
BD+18_2757	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.02	-99	-99	-99	1
6159_06	MW	Thick	-0.04	-0.33	-0.59	-0.38	-99	-0.21	-0.48	-0.67	-1.04	-0.67	-0.55	-0.60	-0.75	4
HIP85378	MW	Halo	-99	-0.23	-0.21	-0.24	-99	-0.35	-0.27	-0.57	-99	-0.62	-99	-0.49	-99	1
CS29498-043	MW	Halo	-99	-1.96	-3.39	-2.64	-99	-3.62	-3.36	-4.04	-4.47	-3.75	-99	-99	-99	1
47139	MW	Thick	-99	-0.80	-99	-0.93	-99	-1.05	-1.02	-99	-99	-1.39	-99	-99	-99	2,18
6710	MW	Halo	-99	-1.17	-1.60	-1.22	-99	-1.28	-1.48	-99	-99	-1.76	-99	-99	-99	2,18
0880	Carina	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-2.19	-1.53	-99	-99	-99	11
HD218857	MW	Halo	-99	-1.53	-3.22	-1.88	-99	-1.78	-1.94	-2.25	-2.58	-2.17	-2.30	-2.21	-1.96	1
BL278	Fornax	Satellite	-99	-0.63	-99	-0.68	-99	-0.59	-0.49	-0.55	-0.75	-0.68	-99	-0.81	-99	5,11
BL279	Fornax	Satellite	-99	-1.23	-99	-1.08	-99	-1.42	-1.66	-1.74	-99	-99	-99	-1.43	-99	5,11
Scl_25_031	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	16
HE0458-1346	MW	Halo	-99	-1.95	-2.39	-2.08	-99	-2.15	-1.95	-2.61	-3.11	-2.42	-1.98	-2.42	-99	1
ET0121	Sculptor	Satellite	-99	-1.89	-99	-99	-2.23	-99	-99	-99	-99	-2.30	-99	-99	-99	22
5301	MW	Thin	-0.10	-0.09	-0.09	-0.11	-99	-0.11	-0.12	-0.09	-99	-0.11	-99	-0.14	0.07	15
110084	MW	Thick	0.11	-0.06	-0.07	-0.08	-99	-0.18	-0.06	-0.25	-99	-0.27	-99	-0.25	-0.17	15
HIP74079	MW	Halo	-99	-0.51	-0.53	-0.46	-99	-0.61	-0.50	-0.81	-99	-0.81	-99	-0.75	-99	1
HE0519-5525	MW	Halo	-99	-2.13	-3.25	-99	-99	-2.13	-2.08	-2.68	-3.09	-2.52	-99	-2.36	-99	1
HIP88010	MW	Halo	-99	-1.11	-1.30	-1.20	-99	-1.11	-1.24	-1.40	-99	-1.47	-99	-1.49	-99	1
50173	MW	Thick	-99	-2.40	-99	-99	-99	-2.45	-2.61	8.85	-99	-2.94	-99	-99	-99	2,18
HD5426	MW	Halo	-99	-2.23	-2.24	-2.29	-99	-1.93	-2.01	-2.50	-2.79	-2.39	-2.63	-2.62	-99	1
HR107	MW	Thin	-99	-0.12	-0.27	-0.21	-99	-0.25	-0.25	-99	-99	-0.31	-99	-99	-99	2,20
38926	MW	Thin	-99	-0.30	-0.31	-0.30	-99	-0.29	-0.28	-0.36	-99	-0.36	-99	-0.39	-0.43	15
ET321	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-2.25	-1.86	-99	-99	-99	11
ET320	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-2.12	-1.64	-99	-99	-99	11
ET327	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.63	-1.26	-99	-99	-99	11
HD6250	MW	Thin	-99	-0.00	-0.12	-0.13	-0.12	-0.03	-0.07	-0.18	-0.28	-0.10	-0.22	-0.10	-0.14	2,3
HE1105+0027	MW	Halo	-99	-1.97	-3.29	-99	-99	-1.93	-2.03	-2.34	-2.97	-2.42	-99	-2.68	-99	1
HIP30990	MW	Halo	-99	-0.58	-99	-0.49	-99	-0.64	-0.58	-0.90	-99	-0.87	-99	-0.80	-99	1
HD204306	MW	Thin	-99	-0.42	-0.49	-0.52	-0.39	-0.45	-0.51	-0.67	-0.86	-0.61	-0.59	-0.56	-0.53	2,3
97024	MW	Thick	0.12	-0.01	0.01	-0.06	-99	-0.11	-0.01	-0.21	-99	-0.23	-99	-0.19	-0.11	15
HD136925	MW	Thick	-99	-0.07	-0.08	-0.18	-0.10	-0.14	-0.11	-0.39	-0.58	-0.33	-0.27	-0.23	-0.11	2,3
ET0059	Sculptor	Satellite	-99	-1.42	-99	-99	-1.72	-99	-99	-99	-99	-1.48	-99	-99	-99	22
ET0051	Sculptor	Satellite	-99	-99	-99	-99	-1.02	-99	-99	-99	-99	-0.87	-99	-99	-99	22
82621	MW	Thin	0.06	0.23	0.28	0.21	-99	0.20	0.21	0.20	-99	0.19	-99	0.19	0.21	15
ET0054	Sculptor	Satellite	-99	-1.41	-99	-99	-1.72	-99	-99	-99	-99	-1.76	-99	-99	-99	22
ET0057	Sculptor	Satellite	-99	-1.15	-99	-99	-1.28	-99	-99	-99	-99	-1.28	-99	-99	-99	22
BS17583-100	MW	Halo	-99	-2.17	-3.32	-2.06	-99	-2.12	-1.96	-2.62	-2.94	-2.41	-2.10	-2.34	-99	1
HE0400-2030	MW	Halo	-99	-1.18	-99	-99	-99	-1.58	-1.37	-1.82	-99	-1.78	-99	-1.82	-1.89	1
ET031	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.99	-1.60	-99	-99	-99	11
HIP99423	MW	Halo	-99	-1.11	-99	-1.00	-99	-1.10	-1.09	-1.52	-99	-1.48	-99	-1.48	-99	1
21832	MW	Thick	-99	-0.30	-0.33	-0.44	-99	-0.44	-0.42	-0.63	-99	-0.61	-99	-0.60	-0.47	14,15
ET039	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	11
CS30338-089	MW	Halo	-99	-2.04	-99	-99	-99	-1.97	-1.73	-2.45	-99	-2.49	-99	-99	-1.94	1
705	Carina	Satellite	-1.18	-1.17	-99	-99	-1.07	-1.19	-1.28	-1.53	-99	-1.30	-1.56	-1.34	-1.35	6
HE0017-4838	MW	Halo	-99	-3.00	-4.10	-99	-99	-2.94	-2.80	-3.58	-3.85	-3.23	-2.98	-3.04	-99	1
HE0157-3335	MW	Halo	-99	-2.70	-3.60	-99	-99	-2.84	-2.74	-3.49	-4.03	-3.08	-2.99	-3.01	-99	1
64698	MW	Thin	0.01	-0.03	0.00	-0.07	-99	-0.07	-0.03	-0.13	-99	-0.13	-99	-0.16	-0.09	15
74500	MW	Thin	0.20	0.33	0.32	0.32	-99	0.24	0.26	0.27	-99	0.26	-99	0.32	0.38	15
HD14877	MW	Thin	-99	-0.23	-0.34	-0.36	-0.44	-0.29	-0.32	-0.46	-0.58	-0.37	-0.43	-0.34	-0.41	2,3
HE1248-1800	MW	Halo	-99	-2.65	-3.58	-99	-99	-2.63	-2.50	-3.36	-3.60	-2.89	-2.77	-2.95	-99	1
112666_06	MW	Thick	0.06	-99	-0.36	-0.10	-99	0.05	-0.33	-0.41	-0.67	-0.42	-0.27	-0.40	-0.51	4
HE1210-1956	MW	Halo	-99	-2.18	-3.51	-99	-99	-2.02	-2.17	-2.72	-3.28	-2.57	-2.59	-2.79	-99	1
104152	MW	Thin	0.04	0.21	0.21	0.18	-99	0.16	0.16	0.14	-99	0.15	-99	0.18	0.11	15
HD85773	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.19	-99	-99	-99	1
CS22873-166	MW	Halo	0.05	-2.46	-3.34	-2.51	-99	-2.58	-2.70	-3.28	-3.51	-2.92	-2.87	-3.02	-2.75	1
HD142945	MW	Halo	-0.30	-0.66	-0.64	-0.65	-99	-0.70	-0.51	-0.97	-99	-1.00	-99	-0.91	-99	1
BS16085-050	MW	Halo	-99	-2.32	-3.42	-1.94	-99	-2.51	-2.62	-2.82	-2.96	-2.90	-2.70	-2.68	-99	1
HE0520-1748	MW	Halo	-99	-2.30	-3.57	-99	-99	-2.24	-2.20	-2.58	-2.77	-2.52	-2.46	-2.56	-99	1
HE1305-0331	MW	Halo	-99	-99	-3.96	-99	-99	-2.84	-2.66	-3.40	-99	-3.26	-99	-3.23	-99	1
HE0202-2204	MW	Halo	-99	-2.01	-2.51	-99	-99	-1.70	-1.97	-2.35	-2.35	-1.98	-2.02	-1.91	-1.91	1
57216	MW	Thick	-0.20	-0.15	-0.30	-0.29	-99	-0.27	-0.26	-0.39	-99	-0.35	-99	-0.40	-0.37	15
G251-024-B	MW	Thick	-99	-1.77	-99	-99	-99	-1.84	-1.95	-99	-99	-1.71	-99	-1.79	-99	2
20638	MW	Thin	-0.02	-0.14	-0.19	-0.28	-99	-0.27	-0.19	-0.43	-99	-0.46	-99	-0.44	-0.30	15
64345	MW	Thick	-99	-0.29	-0.32	-0.37	-99	-0.38	-0.29	-0.52	-99	-0.60	-99	-0.56	-0.41	15
27910	MW	Thick	0.19	0.01	0.04	0.07	-99	-0.08	0.10	0.06	-99	0.01	-99	0.05	0.04	15
10306	MW	Thin	-99	-0.08	-0.12	-0.12	-99	-0.13	-0.12	-0.21	-99	-0.17	-99	-0.21	-0.25	14,15
CS22883-020	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.02	-99	-99	-99	1
HD3454	MW	Thin	-99	-0.37	-0.51	-0.51	-0.47	-0.42	-0.46	-0.62	-0.71	-0.53	-0.63	-0.51	-0.50	2,3
1877	MW	Thin	-0.28	-0.11	-0.12	-0.19	-99	-0.20	-0.20	-0.29	-99	-0.30	-99	-0.29	-0.27	15
109378	MW	Thick	-99	0.42	-99	-99	-99	0.32	0.38	-99	-99	0.27	-99	0.36	-99	2,14,15
770	Sculptor	Satellite	0.26	0.20	-99	0.22	-99	0.20	0.26	-99	0.09	0.20	-99	0.17	0.13	13
CS29497-040	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.80	-99	-99	-99	1
HE1052-2548	MW	Halo	-99	-2.15	-2.75	-99	-99	-2.00	-1.78	-2.38	-2.81	-2.29	-2.11	-2.23	-99	1
HR4285	MW	Thin	-99	-0.15	-0.22	-0.20	-99	-0.23	-0.24	-99	-99	-0.24	-99	-99	-99	2,20
52673_06	MW	Thick	-0.04	-0.38	-0.59	-0.34	-99	-0.14	-0.43	-0.60	-0.97	-0.66	-0.49	-0.59	-0.59	4
HIP107975	MW	Halo	-99	-0.38	-0.52	-0.35	-99	-0.47	-0.44	-0.63	-99	-0.61	-99	-0.54	-99	1
HE1132+0125	MW	Halo	-99	-2.02	-3.36	-99	-99	-2.05	-2.12	-2.57	-3.28	-2.38	-2.41	-2.60	-99	1
HE0308-1154	MW	Halo	-99	-2.22	-3.28	-99	-99	-2.31	-2.45	-2.88	-3.56	-2.82	-2.81	-2.60	-99	1
81041	MW	Thick	-0.04	-0.19	-0.34	-0.35	-99	-0.36	-0.34	-0.58	-99	-0.58	-99	-0.57	-0.38	15
97358	MW	Thin	-0.02	-0.10	-0.08	-0.04	-99	0.02	-0.02	-0.02	-99	-0.03	-99	-0.09	-0.04	15
14023	MW	Thick	0.28	0.17	0.15	0.20	-99	0.05	0.15	0.17	-99	0.14	-99	0.19	0.22	15
CD-24_1782	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.53	-99	-99	-99	1
62809	MW	Thick	-99	-0.43	-0.63	-0.56	-99	-0.55	-0.49	-0.71	-99	-0.77	-99	-0.75	-0.60	15
ET0028	Sculptor	Satellite	-99	-1.26	-99	-99	-1.45	-99	-99	-99	-99	-1.17	-99	-99	-99	22
99139	MW	Thick	0.11	-0.05	-0.11	-0.17	-99	-0.21	-0.09	-0.37	-99	-0.37	-99	-0.33	-0.23	15
HR3271	MW	Thin	0.30	0.11	0.13	0.14	-99	0.16	0.17	-99	-99	0.13	-99	-99	-99	2,20
HIP24316	MW	Halo	-99	-1.43	-99	-1.17	-99	-1.34	-1.19	-99	-99	-1.69	-99	-1.57	-99	1
102793	MW	Thick	-99	-0.27	-0.36	-0.42	-99	-0.40	-0.35	-0.57	-99	-0.57	-99	-0.57	-0.49	15
12579_06	MW	Thick	-0.05	-0.53	-0.79	-0.50	-99	-0.30	-0.68	-0.84	-1.33	-0.80	-0.57	-0.82	-0.85	4
HE0507-1653	MW	Halo	-99	-1.26	-99	-99	-99	-0.83	-1.05	-1.31	-99	-1.43	-99	-1.13	-1.22	1
44713	MW	Thin	0.09	0.17	0.25	0.15	-99	0.14	0.18	0.15	-99	0.14	-99	0.12	0.13	15
229	Fornax	Satellite	-99	-1.04	-99	-1.07	-99	-99	-1.00	-99	-99	-0.83	-99	-99	-99	21
44716	MW	Halo	-99	-0.60	-99	-0.62	-99	-0.64	-0.67	-99	-99	-1.01	-99	-99	-99	2,18
224	Fornax	Satellite	-99	-1.20	-99	-1.11	-99	-99	-0.85	-99	-99	-0.99	-99	-99	-99	21
60719	MW	Thick	-99	-1.74	-99	-1.81	-99	-1.82	-1.96	9.58	-99	-2.28	-99	-99	-99	2,18
HD94012	MW	Thin	-0.30	-0.42	-0.39	-0.43	-0.31	-0.40	-0.43	-0.50	-0.60	-0.47	-0.46	-0.49	-0.38	3
HD29574	MW	Halo	-99	-0.98	-2.24	-1.40	-99	-1.48	-1.37	-2.06	-2.11	-1.86	-1.85	-1.89	-1.82	1
94645	MW	Thin	-99	0.27	-99	-99	-99	0.29	0.18	-99	-99	0.21	-99	0.21	-99	2,14,15
57360	MW	Thick	-0.76	-0.98	-99	-1.09	-99	-1.04	-1.05	-1.27	-99	-1.27	-99	-1.38	-1.53	15
BS16972-003	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.42	-99	-99	-99	1
2021	MW	Thin	-0.08	0.01	0.05	-0.04	-99	-0.05	-0.06	-0.09	-99	-0.07	-99	-0.09	-0.03	15
60846	MW	Halo	-99	-1.91	-99	-99	-99	-1.84	-99	-99	-99	-2.23	-99	-99	-99	2
69746	MW	Halo	-99	-1.78	-99	-1.66	-99	-1.88	-1.97	9.50	-99	-2.34	-99	9.66	-99	2,18
10492	MW	Thin	0.16	0.27	0.33	0.36	-99	0.29	0.39	0.37	-99	0.34	-99	0.41	0.38	15
CS22957-013	MW	Halo	-99	-2.49	-3.56	-99	-99	-2.43	-2.41	-3.15	-3.18	-2.64	-2.53	-2.70	-99	1
HE0513-4557	MW	Halo	-99	-2.47	-99	-99	-99	-2.56	-99	-99	-99	-2.79	-99	-99	-99	1
71939	MW	Thin	-99	-0.15	-0.27	-0.10	-99	-0.16	-0.11	-99	-99	-0.30	-99	-99	-99	2,18
CS30312-059	MW	Halo	-99	-2.75	-4.00	-99	-99	-2.79	-2.73	-3.45	-4.06	-3.13	-2.93	-3.16	-99	1
18235	MW	Halo	-99	-0.22	-0.23	-0.27	-99	-0.32	-0.28	-99	-99	-0.65	-99	-99	-99	2,14,18
CS30332-114	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.85	-99	-99	-99	1
HD214111	MW	Thin	-99	-0.03	-99	-0.05	0.00	0.02	-99	-0.04	-0.24	-0.09	-0.12	-0.03	-0.24	2,3
HE0450-4705	MW	Halo	-99	-2.90	-3.94	-99	-99	-2.86	-2.79	-3.30	-3.39	-3.10	-2.86	-2.70	-99	1
G166-37	MW	Halo	-99	-1.20	-99	-1.22	-99	-1.17	-1.07	-1.38	-99	-1.35	-99	-1.42	-99	2
HD128279	MW	Halo	-99	-1.81	-3.03	-1.96	-99	-1.92	-1.99	-2.46	-2.73	-2.38	-2.35	-2.38	-99	1
HE1523-1155	MW	Halo	-99	-1.60	-99	-99	-99	-1.72	-1.93	-99	-99	-2.20	-99	-99	-99	1
HE0243-0753	MW	Halo	-99	-2.29	-2.94	-99	-99	-2.24	-2.16	-2.65	-2.77	-2.49	-2.30	-2.37	-2.18	1
HE0547-4539	MW	Halo	-99	-2.90	-4.07	-99	-99	-2.86	-2.75	-3.26	-3.60	-3.01	-2.89	-2.95	-2.34	1
HE2153-2719	MW	Halo	-99	-2.14	-2.98	-99	-99	-2.14	-2.18	-2.54	-2.93	-2.49	-2.55	-2.60	-2.25	1
29271	MW	Thin	-99	0.21	-99	-99	-99	0.22	0.19	-99	-99	0.15	-99	0.26	-99	2,14,15
HIP101346	MW	Halo	-99	-0.47	-0.51	-0.38	-99	-0.50	-0.44	-0.61	-99	-0.63	-99	-0.61	-99	1
70330	MW	Thick	0.05	0.11	0.14	0.11	-99	0.08	0.06	0.08	-99	0.09	-99	0.09	0.01	15
ET0141	Sculptor	Satellite	-99	-1.18	-99	-99	-1.54	-99	-99	-99	-99	-1.63	-99	-99	-99	22
36640	MW	Halo	-99	-99	-99	-99	-99	-0.63	-0.80	-99	-99	-0.89	-99	-0.88	-99	2
90	Fornax	Satellite	-99	-0.99	-99	-99	-99	-99	-1.01	-99	-99	-0.81	-99	-99	-99	21
96	Fornax	Satellite	-99	-1.65	-99	-1.38	-99	-99	-1.49	-99	-99	-1.53	-99	-99	-99	21
18833	MW	Thin	-99	-0.42	-0.32	-0.43	-99	-0.44	-0.37	-0.62	-99	-0.52	-99	-0.50	-0.57	14,15
HIP59239	MW	Halo	-99	-0.95	-99	-0.98	-99	-1.05	-1.15	-1.42	-99	-1.47	-99	-1.46	-99	1
86013_06	MW	Thick	0.06	-0.38	-0.69	-0.38	-99	-0.22	-0.57	-0.77	-1.13	-0.70	-0.56	-0.70	-0.75	4
44441	MW	Thin	-99	-0.06	-0.16	-0.12	-99	-0.03	-0.04	-0.13	-99	-0.07	-99	-0.15	-0.22	15
HE0045-2430	MW	Halo	-99	-1.83	-2.84	-99	-99	-1.66	-1.66	-1.82	-2.06	-1.77	-1.99	-2.22	-1.75	1
78556	MW	Halo	0.05	0.01	-0.04	-0.11	-99	-0.12	-0.07	-0.27	-99	-0.27	-99	-0.24	-0.10	15
HIP12306	MW	Halo	-99	-0.34	-0.36	-0.32	-99	-0.44	-0.37	-0.60	-99	-0.61	-99	-0.53	-99	1
78551	MW	Thin	0.02	-0.03	-0.06	-0.03	-99	-0.07	-0.07	-0.07	-99	-0.08	-99	-0.07	-0.10	15
ET033	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	11
Scl_03_170	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	16
77	Fornax	Satellite	-99	-1.22	-99	-99	-99	-99	-1.07	-99	-99	-1.08	-99	-99	-99	21
70	Fornax	Satellite	-99	-0.93	-99	-99	-99	-99	-0.95	-99	-99	-0.79	-99	-99	-99	21
73	Fornax	Satellite	-99	-0.98	-99	-1.01	-99	-99	-0.80	-99	-99	-0.83	-99	-99	-99	21
HR646	MW	Thin	-99	-0.14	-0.15	-0.14	-99	-0.18	0.08	-99	-99	-0.26	-99	-99	-99	2,20
CS31088-083	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.99	-99	-99	-99	1
HD191649	MW	Thin	-99	-0.15	-0.31	-0.18	-0.06	-0.12	-0.19	-0.29	-0.41	-0.21	-0.32	-0.19	-0.26	2,3
79	Fornax	Satellite	-99	-1.47	-99	-1.54	-99	-99	-1.35	-99	-99	-1.92	-99	-99	-99	21
78	Fornax	Satellite	-99	-99	-99	-1.37	-99	-99	-1.43	-99	-99	-1.17	-99	-99	-99	21
87693	MW	Halo	-99	-1.53	-99	-99	-99	-1.58	-1.48	9.94	-99	-2.04	-99	-99	-99	2,18
HE1332-0309	MW	Halo	-99	-2.35	-3.40	-99	-99	-2.23	-2.07	-2.47	-2.94	-2.46	-2.39	-2.44	-1.85	1
HR483	MW	Thin	-99	0.14	0.15	0.03	-99	0.06	0.25	-99	-99	0.04	-99	-99	-99	2,20
HR2835	MW	Thin	-99	-0.27	-99	-0.31	-99	-0.41	-0.27	-99	-99	-0.49	-99	-99	-99	2,20
HIP52771	MW	Halo	-99	-1.62	-99	-99	-99	-1.54	-1.37	-2.04	-99	-1.96	-99	-99	-99	1
BD-15_5781	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.19	-99	-99	-99	1
HD43947	MW	Thin	-99	-0.14	-0.16	-0.20	-99	-0.24	-0.18	-99	-99	-0.24	-99	-99	-99	2,20
157	Fornax	Satellite	-99	-99	-99	-1.39	-99	-99	-99	-99	-99	-1.36	-99	-99	-99	21
407	Fornax	Satellite	-99	-1.53	-99	-1.73	-99	-99	-1.62	-99	-99	-1.50	-99	-99	-99	21
154	Fornax	Satellite	-99	-99	-99	-1.06	-99	-99	-99	-99	-99	-0.91	-99	-99	-99	21
153	Fornax	Satellite	-99	-1.00	-99	-0.98	-99	-99	-0.74	-99	-99	-0.78	-99	-99	-99	21
152	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-0.75	-99	-99	-0.85	-99	-99	-99	21
151	Fornax	Satellite	-99	-1.28	-99	-99	-99	-99	-99	-99	-99	-1.44	-99	-99	-99	21
402	Fornax	Satellite	-99	-1.29	-99	-1.37	-99	-99	-1.03	-99	-99	-1.14	-99	-99	-99	21
33582	MW	Halo	-99	-0.15	-99	-0.25	-99	-0.36	-0.18	-99	-99	-0.67	-99	-99	-99	2,15,18
408	Fornax	Satellite	-99	-99	-99	-1.09	-99	-99	-1.44	-99	-99	-1.36	-99	-99	-99	21
37606	MW	Halo	-99	-99	-99	-99	-99	-0.03	-0.31	-99	-99	-0.24	-99	-0.18	-99	2
HIP19797	MW	Halo	-99	-1.36	-99	-1.45	-99	-1.34	-1.23	-1.76	-99	-1.66	-99	-1.65	-99	1
BL065	Fornax	Satellite	-99	-1.33	-99	-1.02	-99	-1.42	-1.53	-1.65	-1.93	-1.39	-99	-1.48	-99	5,11
115577	MW	Thin	0.20	0.11	0.16	0.09	-99	0.03	0.11	0.01	-99	0.00	-99	0.02	0.20	15
89076	MW	Thin	0.03	0.00	0.02	0.04	-99	0.02	-0.02	0.02	-99	0.01	-99	0.02	0.04	15
66673	MW	Halo	-99	-2.72	-99	-99	-99	-2.73	-2.87	-99	-99	-3.40	-99	-3.63	-99	2
HIP22246	MW	Halo	-99	0.01	-0.01	-0.09	-99	-0.33	-0.20	-0.43	-99	-0.36	-99	-0.36	-99	1
ET0339	Sculptor	Satellite	-99	-1.57	-99	-99	-1.41	-99	-99	-99	-99	-1.03	-99	-99	-99	22
15510	MW	Thick	-99	-0.05	-0.05	-0.24	-99	-0.25	0.00	-0.32	-99	-0.41	-99	-0.36	-0.22	14,15
HE1314-3036	MW	Halo	-99	-2.68	-3.84	-99	-99	-2.74	-2.71	-3.30	-3.66	-2.98	-2.90	-3.19	-2.55	1
CS30336-049	MW	Halo	-2.89	-3.98	-99	-3.81	-99	-3.93	-3.82	-4.75	-4.90	-4.03	-3.64	-4.06	-99	1
HE1443+0113	MW	Halo	-99	-1.76	-99	-99	-99	-99	-99	-99	-99	-2.12	-99	-99	-99	1
ET0104	Sculptor	Satellite	-99	-1.20	-99	-99	-1.61	-99	-99	-99	-99	-1.57	-99	-99	-99	22
BS17444-032	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.43	-99	-99	-99	1
HE0323-4529	MW	Halo	-99	-2.78	-3.93	-99	-99	-2.82	-2.75	-3.48	-3.96	-3.14	-2.98	-3.05	-99	1
HE0104-4007	MW	Halo	-99	-3.11	-4.31	-99	-99	-2.93	-2.84	-3.71	-4.00	-3.30	-2.97	-3.20	-99	1
HIP100568	MW	Halo	-99	-1.01	-1.27	-0.96	-99	-0.94	-0.90	-1.17	-99	-1.15	-99	-1.26	-99	1
CS22948-006	MW	Halo	-99	-2.31	-3.48	-2.20	-99	-2.01	-2.34	-2.78	-3.45	-2.62	-2.55	-99	-99	1
ET063	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.58	-1.11	-99	-99	-99	11
HR799	MW	Thin	-99	0.06	0.03	0.01	-99	0.06	-0.07	-99	-99	0.04	-99	-99	-99	2,20
HE1320+0038	MW	Halo	-99	-2.20	-2.75	-2.74	-99	-2.36	-2.34	-2.84	-3.26	-2.71	-2.37	-2.68	-99	1
84988	MW	Thick	-0.16	-0.35	-0.46	-0.48	-99	-0.47	-0.46	-0.68	-99	-0.70	-99	-0.70	-0.51	15
HD130551	MW	Thin	-0.22	-0.39	-0.49	-0.48	-99	-0.45	-0.34	-99	-99	-0.56	-99	-99	-99	2,20
HE1256-0651	MW	Halo	-99	-2.16	-3.39	-99	-99	-2.01	-1.99	-2.49	-2.95	-2.35	-99	-2.27	-99	1
HD156635	MW	Thin	-99	0.00	-0.07	-0.03	0.02	0.05	-0.02	-0.13	-0.20	-0.05	-0.11	0.01	-0.04	2,3
ET066	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.73	-1.23	-99	-99	-99	11
114576	MW	Thin	0.03	0.15	0.14	0.09	-99	0.06	0.11	0.05	-99	0.06	-99	0.07	0.06	15
HE1431-2142	MW	Halo	-99	-2.26	-3.60	-99	-99	-2.21	-2.16	-2.69	-3.13	-2.60	-2.43	-2.53	-99	1
31188	MW	Thick	-99	-0.47	-99	-0.33	-99	-0.50	-0.63	-99	-99	-0.73	-99	-99	-99	2,18
44319	MW	Thin	0.01	0.19	0.19	0.13	-99	0.13	0.11	0.12	-99	0.12	-99	0.14	0.31	15
HE0143-4108	MW	Halo	-99	-2.62	-3.70	-99	-99	-2.59	-2.26	-2.69	-2.60	-2.62	-2.48	-2.35	-1.84	1
27072	MW	Thin	-99	-0.03	0.02	-0.01	-99	0.08	-0.05	-0.05	-99	-0.02	-99	-0.11	-0.17	15
HD30649	MW	Thick	-99	-0.19	-0.19	-0.34	-99	-0.35	-0.28	-99	-99	-0.45	-99	-99	-99	2,20
ET0200	Sculptor	Satellite	-99	-1.24	-99	-99	-1.32	-99	-99	-99	-99	-1.44	-99	-99	-99	22
ET0202	Sculptor	Satellite	-99	-1.18	-99	-99	-1.54	-99	-99	-99	-99	-1.27	-99	-99	-99	22
61619	MW	Thin	-99	-0.04	-99	0.06	-99	0.06	-0.01	0.01	-99	0.04	-99	-0.02	-0.10	15
9316	MW	Thin	0.05	0.18	0.18	0.13	-99	0.13	0.10	0.11	-99	0.10	-99	0.14	0.41	15
36513B	MW	Halo	-99	-1.92	-99	-99	-99	-2.07	-2.01	-99	-99	-2.50	-99	-2.35	-99	2
BS16547-025	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.62	-99	-99	-99	1
G005-040	MW	Halo	-99	-0.45	-99	-99	-99	-0.50	-0.55	-99	-99	-0.78	-99	-0.71	-99	2
HD160078	MW	Thin	-0.27	-0.02	-0.07	-0.03	0.06	0.01	-0.11	-0.12	-0.30	-0.09	-0.21	-0.06	-0.13	2,3
106947	MW	Thick	-99	-0.12	-99	-0.18	-99	-0.18	-0.25	-99	-99	-0.57	-99	-99	-99	2,18
227	Fornax	Satellite	-99	-1.34	-99	-1.05	-99	-99	-1.54	-99	-99	-1.34	-99	-99	-99	21
103682	MW	Thin	-99	0.41	-99	-99	-99	0.42	0.34	-99	-99	0.32	-99	0.45	-99	2,14,15
BD+05_3098	MW	Halo	-99	-2.02	-2.71	-2.13	-99	-2.22	-2.45	-2.86	-3.12	-2.72	-2.66	-2.70	-2.46	1
CS29491-069	MW	Halo	-99	-2.27	-2.58	-2.31	-99	-2.32	-2.22	-2.78	-3.32	-2.60	-2.31	-2.56	-2.33	1
HIP37335	MW	Halo	-99	-0.65	-99	-0.58	-99	-0.80	-0.93	-1.28	-99	-1.24	-99	-1.13	-99	1
BS16550-087	MW	Halo	-99	-2.97	-4.12	-3.09	-99	-3.28	-3.29	-4.09	-4.53	-3.52	-3.38	-3.58	-99	1
HE1345-0206	MW	Halo	-99	-2.73	-3.92	-99	-99	-2.75	-2.79	-3.09	-3.64	-2.82	-2.92	-3.19	-99	1
100792	MW	Halo	-99	-0.83	-1.06	-0.83	-99	-0.88	-0.86	-99	-99	-1.16	-99	-99	-99	2,15,18
11205	MW	Thin	0.07	0.00	-0.01	0.00	-99	-0.06	-0.03	-0.05	-99	-0.06	-99	-0.05	-0.03	15
34739	MW	Thick	0.06	-0.12	-0.11	-0.20	-99	-0.24	-0.18	-0.33	-99	-0.35	-99	-0.32	-0.22	15
BS16077-007	MW	Halo	-99	-2.40	-99	-2.55	-99	-2.27	-2.13	-2.84	-3.28	-2.71	-2.45	-2.61	-99	1
349	Fornax	Satellite	-99	-99	-99	-1.99	-99	-99	-99	-99	-99	-2.52	-99	-99	-99	21
859	LMC	Satellite	-99	-0.32	-99	-0.41	-99	-0.66	-0.70	-0.91	-99	-0.59	-0.63	-0.69	-99	8
9911	MW	Thin	0.04	0.18	0.17	0.13	-99	0.09	0.09	0.07	-99	0.08	-99	0.09	0.25	15
HD107752	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.52	-99	-99	-99	1
LP651-4	MW	Halo	-99	-2.29	-99	-99	-99	-2.41	-99	-99	-99	-2.69	-99	-99	-99	1
47640	MW	Thin	-99	0.02	-0.01	0.09	-99	0.07	0.07	-99	-99	-0.01	-99	-99	-99	2,18
HD97320	MW	Halo	-0.71	-0.94	-0.99	-0.93	-99	-0.98	-99	-99	-99	-1.23	-99	-1.08	-99	1
HE1225-0515	MW	Halo	-99	-1.80	-2.94	-99	-99	-1.67	-1.55	-2.02	-2.50	-1.96	-1.98	-2.10	-99	1
BL203	Fornax	Satellite	-99	-0.80	-99	-0.79	-99	-0.92	-0.94	-1.01	-1.22	-0.79	-99	-0.94	-99	5,11
ET0112	Sculptor	Satellite	-99	-99	-99	-99	-1.58	-99	-99	-99	-99	-1.99	-99	-99	-99	22
CS22965-016	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.59	-99	-99	-99	1
CS29526-110	MW	Halo	-99	-2.10	-3.14	-2.26	-99	-2.00	-2.19	-2.68	-3.34	-2.38	-99	-2.46	-99	1
96258	MW	Thin	-99	0.04	-0.03	0.02	-99	0.07	-0.03	-0.04	-99	-0.02	-99	-0.09	-0.18	14,15
CS31072-118	MW	Halo	-99	-2.76	-3.86	-99	-99	-2.89	-2.67	-3.50	-3.81	-3.06	-3.08	-2.85	-99	1
Scl031_11	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	16
85042	MW	Thin	-99	0.16	-99	-99	-99	0.15	0.14	-99	-99	0.08	-99	0.15	-99	2,14,15
S07_772	Sagittarius	Satellite	-0.62	-0.68	-99	-0.33	-99	-0.61	-0.78	-0.40	-0.92	-0.46	-0.97	-0.71	-99	7
CS22177-009	MW	Halo	-99	-2.90	-99	-2.91	-99	-2.81	-2.76	-3.29	-3.71	-3.10	-2.80	0.43	-99	1
68321B	MW	Halo	-99	-1.81	-99	-99	-99	-1.58	-1.66	-99	-99	-2.13	-99	-2.06	-99	2
CS22937-017	MW	Halo	-99	-0.03	-99	-99	-99	-0.07	-0.22	-0.49	-1.12	-0.68	-99	-99	-99	1
ET339	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.44	-1.02	-99	-99	-99	11
HE1300-0642	MW	Halo	-99	-2.78	-4.14	-99	-99	-2.69	-2.65	-3.39	-3.80	-3.02	-2.87	-2.97	-99	1
HE1300-0641	MW	Halo	-99	-3.12	-4.33	-99	-99	-3.11	-3.08	-3.28	-3.63	-3.14	-3.09	-2.81	-99	1
HD6834	MW	Thin	-99	-99	-0.61	-0.53	-0.53	-0.50	-0.59	-99	-0.90	-0.64	-99	-0.61	-0.73	2,3
HE1300+0157	MW	Halo	-2.15	-3.50	-4.41	-3.01	-99	-3.36	-3.18	-4.13	-4.54	-3.78	-3.19	-3.61	-99	1
HE0454-4758	MW	Halo	-99	-2.83	-4.02	-99	-99	-2.80	-2.71	-3.42	-3.84	-3.10	-2.84	-3.00	-99	1
23941	MW	Thin	-99	-0.09	-99	-99	-99	-0.14	-0.15	-99	-99	-0.25	-99	-0.26	-99	2,14,15
0740	Carina	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	11
HE1122-1429	MW	Halo	-99	-2.34	-3.56	-99	-99	-2.13	-2.28	-2.90	-3.43	-2.65	-2.58	-2.95	-99	1
114590	MW	Thin	0.09	0.25	0.27	0.25	-99	0.19	0.18	0.18	-99	0.20	-99	0.23	0.34	15
HR8027	MW	Thin	-0.07	-0.32	-0.34	-0.28	-99	-0.19	-0.24	-99	-99	-0.31	-99	-99	-99	2,20
19814B	MW	Halo	-99	-0.54	-99	-99	-99	-0.59	-0.55	-99	-99	-0.66	-99	-0.74	-99	2
ET0069	Sculptor	Satellite	-99	-1.49	-99	-99	-1.99	-99	-99	-99	-99	-2.06	-99	-99	-99	22
HD112756	MW	Thin	-99	-0.15	-0.31	-0.31	-0.36	-0.23	-0.21	-0.39	-0.52	-0.30	-0.39	-0.31	-0.33	2,3
ET206	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.74	-1.26	-99	-99	-99	11
ET0064	Sculptor	Satellite	-99	-1.19	-99	-99	-1.53	-99	-99	-99	-99	-1.33	-99	-99	-99	22
112811_06	MW	Thick	-0.01	-0.39	-0.61	-0.34	-99	-0.24	-0.47	-0.76	-1.18	-0.70	-0.57	-0.69	-99	4
ET0066	Sculptor	Satellite	-99	-1.10	-99	-99	-1.51	-99	-99	-99	-99	-1.25	-99	-99	-99	22
ET202	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.65	-1.25	-99	-99	-99	11
ET0060	Sculptor	Satellite	-99	-1.06	-99	-99	-1.65	-99	-99	-99	-99	-1.51	-99	-99	-99	22
ET200	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.93	-1.42	-99	-99	-99	11
ET0062	Sculptor	Satellite	-99	-1.55	-99	-99	-1.90	-99	-99	-99	-99	-2.22	-99	-99	-99	22
ET026	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	11
ET027	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.98	-1.43	-99	-99	-99	11
ET024	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.60	-1.18	-99	-99	-99	11
HIP109558	MW	Halo	-99	-1.25	-99	-1.34	-99	-1.19	-1.14	-1.60	-99	-1.61	-99	-1.70	-99	1
HR3018	MW	Thick	-0.26	-0.35	-0.45	-0.53	-99	-0.45	-0.56	-99	-99	-0.72	-99	-99	-99	2,20
ET028	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.53	-1.14	-99	-99	-99	11
HD102080	MW	Thin	-0.07	-0.21	-0.26	-0.32	-0.27	-0.22	-0.26	-0.38	-0.47	-0.31	-0.38	-0.25	-0.28	2,3
97846_06	MW	Thick	0.31	-99	-0.10	0.07	-99	0.26	-0.09	-0.13	-0.27	-0.18	-0.04	-0.11	-0.15	4
HD97037	MW	Thin	-99	0.02	-0.06	-0.12	-0.04	-0.04	-0.06	-0.16	-0.23	-0.09	-0.16	-0.06	-0.05	2,3
CS22170-028	MW	Halo	-99	-0.16	-99	-99	-99	-0.44	-0.66	-0.79	-0.85	-0.66	-99	-99	-99	1
52325	MW	Thin	0.05	0.05	0.04	0.00	-99	-0.01	0.00	-0.02	-99	-0.03	-99	-0.04	-0.01	15
98020_06	MW	Thick	-0.47	-1.29	-99	-1.06	-99	-1.07	-1.59	-1.73	-2.20	-1.61	-1.39	-99	-1.21	4
9137	MW	Thin	-0.27	-0.15	-0.26	-0.24	-99	-0.23	-0.28	-0.36	-99	-0.33	-99	-0.39	-0.34	15
HE0317-4640	MW	Halo	-99	-2.03	-3.21	-99	-99	-2.01	-2.01	-2.57	-3.05	-2.32	-2.25	-2.38	-99	1
64408	MW	Thin	-99	0.12	0.21	0.16	-99	0.14	0.11	0.13	-99	0.13	-99	0.18	0.15	15
ET0342	Sculptor	Satellite	-99	-1.42	-99	-99	-1.40	-99	-99	-99	-99	-1.30	-99	-99	-99	22
13350	MW	Thick	0.00	-0.09	-0.12	-0.12	-99	-0.15	-0.15	-0.15	-99	-0.18	-99	-0.18	-0.09	15
HIP109390	MW	Halo	-99	-0.86	-1.06	-0.89	-99	-1.09	-0.98	-1.41	-99	-1.32	-99	-1.39	-99	1
HD3440	MW	Thin	-99	-0.16	-0.25	-0.30	-0.21	-0.22	-0.25	-0.39	-0.42	-0.31	-0.39	-0.29	-0.28	2,3
664	LMC	Satellite	-99	-0.14	-99	-0.28	-99	-0.88	-0.68	-0.73	-99	-0.49	-0.72	-0.80	-99	8
LP831-70	MW	Halo	-99	-2.27	-2.81	-2.81	-99	-2.82	-2.59	-3.18	-3.63	-2.91	-2.33	-2.93	-99	1
38002617	Sagittarius	Satellite	-0.46	-0.12	-99	0.05	-99	-0.19	0.03	-0.26	-99	-0.16	-99	-0.26	-99	9
HIP5336	MW	Halo	-99	-0.53	-0.55	-0.53	-99	-0.68	-0.57	-0.93	-99	-0.96	-99	-0.87	-99	1
HD218059	MW	Thin	-99	-0.11	-0.27	-0.24	-0.22	-0.13	-0.20	-0.27	-0.42	-0.22	-0.33	-0.23	-0.25	2,3
Car2	Carina	Satellite	-1.02	-1.32	-99	-1.38	-99	-1.33	-1.45	-1.45	-2.02	-1.53	-99	-1.70	-1.59	12
Car3	Carina	Satellite	-1.47	-1.87	-99	-1.89	-99	-1.68	-1.98	-1.42	-2.18	-1.58	-1.68	-1.67	-1.98	12
Car4	Carina	Satellite	-1.23	-1.28	-99	-1.30	-99	-1.38	-1.48	-1.67	-2.00	-1.52	-1.44	-1.58	-1.72	12
53122	MW	Thin	-0.03	-0.17	-0.27	-0.30	-99	-0.30	-0.27	-0.51	-99	-0.52	-99	-0.51	-0.13	15
HR4767	MW	Thin	-99	-99	-99	0.01	-99	-0.03	0.01	-99	-99	-0.05	-99	-99	-99	2,20
24819	MW	Thin	-0.31	-0.22	-0.12	-0.28	-99	-0.15	0.13	-0.03	-99	-0.21	-99	-0.23	-0.22	15
70182	MW	Thin	-0.29	-0.27	-0.36	-0.41	-99	-0.39	-0.40	-0.63	-99	-0.59	-99	-0.60	-0.42	15
14016	MW	Thin	0.08	0.13	0.10	-0.02	-99	-0.06	-0.01	-0.17	-99	-0.17	-99	-0.14	-0.03	15
HR7232	MW	Thick	0.19	0.14	0.13	0.10	-99	0.13	0.11	-99	-99	0.09	-99	-99	-99	2,20
HIP5445	MW	Halo	-99	-1.34	-99	-1.24	-99	-1.29	-1.27	-1.62	-99	-1.56	-99	-1.64	-99	1
63548	MW	Thick	-99	-0.07	0.05	0.01	-99	-0.12	-0.01	-0.04	-99	-0.13	-99	-0.09	0.03	15
CS31070-058	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.29	-99	-99	-99	1
HE0517-1952	MW	Halo	-99	-2.43	-3.44	-99	-99	-2.33	-2.30	-2.98	-3.29	-2.61	-2.55	-2.63	-99	1
77946	MW	Halo	-99	-0.30	-0.97	-0.41	-99	-0.47	-0.47	-99	-99	-0.90	-99	-99	-99	2,18
106947_06	MW	Thick	0.03	-99	-0.35	-0.09	-99	0.08	-0.16	-0.33	-0.51	-0.35	-0.17	-0.27	-0.38	4
HD78747	MW	Thin	-0.14	-0.25	-0.35	-0.41	-99	-0.37	-0.26	-0.76	-99	-0.58	-99	-99	-99	2,20
BD+11_2998	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.00	-99	-99	-99	1
HR4903	MW	Thick	0.46	0.41	0.47	0.34	-99	0.26	0.32	-99	-99	0.30	-99	-99	-99	2,20
HD89010	MW	Thin	-99	0.08	0.07	0.02	0.12	0.00	-0.02	-0.09	-0.14	-0.01	-0.03	0.06	0.07	2,3
94678	MW	Thick	0.06	0.01	0.01	-0.08	-99	-0.07	-0.05	-0.19	-99	-0.17	-99	-0.17	-0.07	15
238	Fornax	Satellite	-99	-0.94	-99	-0.96	-99	-99	-0.70	-99	-99	-0.85	-99	-99	-99	21
BD+10_2495	MW	Halo	-99	-1.59	-2.79	-1.79	-99	-1.73	-1.82	-2.18	-2.53	-2.06	-1.95	-2.14	-2.00	1
CD-38_245	MW	Halo	0.05	-4.01	-4.84	-3.95	-99	-3.97	-3.87	-4.60	-4.82	-4.20	-3.89	-4.34	-3.46	1
232	Fornax	Satellite	-99	-0.98	-99	-1.00	-99	-99	-0.71	-99	-99	-0.98	-99	-99	-99	21
233	Fornax	Satellite	-99	-1.23	-99	-1.16	-99	-99	-0.81	-99	-99	-0.99	-99	-99	-99	21
231	Fornax	Satellite	-99	-0.81	-99	-1.08	-99	-99	-0.71	-99	-99	-1.07	-99	-99	-99	21
HIP49371	MW	Halo	-99	-1.52	-99	-1.31	-99	-1.54	-1.47	-2.16	-99	-1.93	-99	-1.82	-99	1
234	Fornax	Satellite	-99	-0.88	-99	-0.97	-99	-99	-0.81	-99	-99	-0.94	-99	-99	-99	21
HD219476	MW	Thin	-99	-0.32	-0.46	-0.46	-0.44	-0.38	-0.36	-0.56	-0.75	-0.49	-0.54	-0.47	-0.48	2,3
HIP62747	MW	Halo	-99	-1.00	-1.11	-0.95	-99	-1.12	-1.21	-1.55	-99	-1.52	-99	-1.49	-99	1
2743	MW	Thick	-0.06	-0.11	-0.18	-0.26	-99	-0.23	-0.05	-0.30	-99	-0.41	-99	-0.37	-0.35	15
CS22957-022	MW	Halo	-2.19	-2.67	-99	-99	-99	-2.69	-2.52	-3.20	-3.73	-2.92	-2.71	-2.92	-2.58	1
CS22878-121	MW	Halo	-99	-2.10	-3.30	-1.98	-99	-1.99	-2.11	-2.44	-3.05	-2.38	-99	-99	-99	1
42889	MW	Thick	0.01	-0.14	-0.10	-0.20	-99	-0.16	-0.11	-0.36	-99	-0.33	-99	-0.34	-0.16	15
HD200973	MW	Thick	-0.03	-0.12	-0.24	-0.29	-99	-0.30	-0.16	-99	-99	-0.46	-99	-99	-99	2,20
G4-36	MW	Halo	-1.49	-2.14	-3.35	-2.15	-99	-2.12	-1.26	-1.56	-1.60	-1.93	-1.67	-1.42	-0.89	1
G4-37	MW	Halo	-99	-2.50	-99	-99	-99	-2.37	-2.29	-2.78	-99	-2.75	-99	-99	-99	1
10483	MW	Thin	-0.17	-0.11	-0.11	-0.13	-99	-0.12	-0.15	-0.16	-99	-0.12	-99	-0.17	-0.13	15
HD218470	MW	Thin	-99	0.07	-99	-0.07	-0.05	0.05	-0.01	-99	-0.22	-0.01	-99	0.03	-0.17	2,3
34028	MW	Thin	0.15	0.02	0.00	-0.10	-99	0.02	-0.05	-0.05	-99	-0.11	-99	-0.12	-0.18	15
HD203608	MW	Halo	-0.45	-0.59	-0.61	-0.59	-99	-0.62	-99	-0.71	-99	-0.74	-99	-0.70	-99	1
84803_06	MW	Thick	0.18	-0.20	-0.29	-0.18	-99	0.06	-0.39	-0.46	-0.82	-0.52	-0.35	-0.44	-0.65	4
Sex11-04	Sextans	Satellite	-3.76	-2.95	-2.59	-2.61	-99	-2.40	-2.89	-3.12	-2.81	-2.89	-3.27	-3.42	-99	17
CS22945-056	MW	Halo	-99	-2.29	-3.59	-2.79	-99	-2.36	-2.44	-3.01	-3.68	-2.90	-2.81	-99	-99	1
HR35	MW	Thin	-0.00	-0.10	-0.08	-0.04	-99	0.00	0.05	-99	-99	-0.04	-99	-99	-99	2,20
HIP86431	MW	Halo	-99	-0.33	-0.28	-0.31	-99	-0.45	-0.37	-0.59	-99	-0.62	-99	-0.60	-99	1
HE1434-1442	MW	Halo	-99	-2.15	-99	-1.60	-99	-2.13	-1.66	-2.65	-2.83	-2.43	-99	-1.59	-99	1
16404B	MW	Halo	-99	-1.84	-99	-99	-99	-1.96	-2.01	-99	-99	-2.27	-99	-2.22	-99	2
768	MW	Thin	0.16	0.11	0.07	0.08	-99	0.07	0.06	0.05	-99	0.03	-99	0.02	-0.05	15
HIP54858	MW	Halo	-99	-0.98	-99	-0.71	-99	-0.96	-0.88	-1.22	-99	-1.15	-99	-1.21	-99	1
HR3648	MW	Thin	-99	0.14	0.11	0.01	-99	0.00	0.03	-99	-99	-0.02	-99	-99	-99	2,20
34254	MW	Thin	-0.06	0.12	0.00	0.02	-99	0.00	-0.03	-0.07	-99	-0.04	-99	-0.05	-0.10	15
789	LMC	Satellite	-99	-0.42	-99	-0.45	-99	-0.69	-0.35	-0.65	-99	-0.51	-0.67	-0.67	-99	8
HD191672	MW	Thin	-0.28	-0.27	-0.35	-0.38	-0.37	-0.27	-0.32	-0.44	-0.62	-0.41	-0.47	-0.37	-0.42	2,3
45	Fornax	Satellite	-99	-1.01	-99	-0.89	-99	-99	-1.07	-99	-99	-1.07	-99	-99	-99	21
46	Fornax	Satellite	-99	-99	-99	-2.04	-99	-99	-99	-99	-99	-2.15	-99	-99	-99	21
BS17447-029	MW	Halo	-99	-2.91	-3.39	-2.87	-99	-2.61	-2.50	-3.13	-3.54	-2.91	-99	-99	-99	1
BS16470-092	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.83	-99	-99	-99	1
24316	MW	Halo	-99	-1.29	-99	-1.10	-99	-1.22	-1.11	-99	-99	-1.64	-99	-99	-99	2,18
98565	MW	Thin	-0.24	-0.34	-0.58	-0.43	-99	-0.41	-0.44	-0.50	-99	-0.49	-99	-0.54	-0.60	15
HE2311+0129	MW	Halo	-99	-2.48	-3.63	-99	-99	-2.44	-2.42	-3.01	-3.43	-2.78	-2.64	-2.72	-99	1
95106	MW	Thin	-0.23	-0.20	-0.23	-0.22	-99	-0.14	-0.15	-0.15	-99	-0.17	-99	-0.21	-0.20	15
SDSS0924+40	MW	Halo	-99	-2.05	-99	-99	-99	-2.26	-2.16	-2.80	-99	-2.56	-99	-2.44	-99	1
64444	MW	Thick	0.12	-0.05	-0.26	-0.21	-99	-0.23	-0.19	-0.47	-99	-0.42	-99	-0.43	-0.27	15
413	Fornax	Satellite	-99	-1.09	-99	-1.08	-99	-99	-1.10	-99	-99	-1.00	-99	-99	-99	21
411	Fornax	Satellite	-99	-1.38	-99	-1.40	-99	-99	-1.25	-99	-99	-1.36	-99	-99	-99	21
416	Fornax	Satellite	-99	-1.00	-99	-1.13	-99	-99	-99	-99	-99	-1.17	-99	-99	-99	21
142	Fornax	Satellite	-99	-1.17	-99	-99	-99	-99	-1.17	-99	-99	-0.94	-99	-99	-99	21
44033	MW	Halo	-99	-0.70	-99	-99	-99	-0.78	-0.82	-99	-99	-1.07	-99	-1.09	-99	2
418	Fornax	Satellite	-99	-99	-99	-1.14	-99	-99	-1.03	-99	-99	-1.11	-99	-99	-99	21
148	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-0.69	-99	-99	-0.77	-99	-99	-99	21
HR2354	MW	Thin	0.32	0.26	0.25	0.22	-99	0.21	0.19	-99	-99	0.19	-99	-99	-99	2,20
HD110184	MW	Halo	-99	-2.35	-3.34	-1.99	-99	-2.21	-2.37	-2.61	-2.76	-2.51	-2.71	-2.68	-99	1
BL076	Fornax	Satellite	-99	-0.90	-99	-0.92	-99	-0.95	-0.98	-0.98	-1.31	-0.81	-99	-1.01	-99	5,11
BL077	Fornax	Satellite	-99	-0.96	-99	-0.79	-99	-1.15	-1.09	-1.12	-1.33	-0.74	-99	-0.92	-99	5,11
HE1330-0607	MW	Halo	-99	-2.25	-3.14	-99	-99	-2.08	-2.08	-2.29	-2.59	-2.33	-2.21	-2.48	-1.92	1
HE2259-3407	MW	Halo	-99	-2.08	-3.25	-99	-99	-1.98	-1.82	-2.41	-2.83	-2.29	-2.12	-2.30	-99	1
ET0327	Sculptor	Satellite	-99	-1.39	-99	-99	-1.29	-99	-99	-99	-99	-1.27	-99	-99	-99	22
ET0322	Sculptor	Satellite	-99	-1.25	-99	-99	-2.24	-99	-99	-99	-99	-1.99	-99	-99	-99	22
ET0320	Sculptor	Satellite	-99	-1.44	-99	-99	-1.59	-99	-99	-99	-99	-1.66	-99	-99	-99	22
ET0321	Sculptor	Satellite	-99	-1.33	-99	-99	-1.97	-99	-99	-99	-99	-1.88	-99	-99	-99	22
29992	MW	Halo	-99	-1.26	-99	-1.10	-99	-1.29	-1.31	-99	-99	-1.64	-99	-99	-99	2,18
HD109154	MW	Thin	-0.33	-0.25	-0.46	-0.32	-0.29	-0.23	-0.26	-0.46	-0.62	-0.37	-0.48	-0.32	-0.40	2,3
91	Fornax	Satellite	-99	-1.04	-99	-0.96	-99	-99	-1.02	-99	-99	-0.96	-99	-99	-99	21
HE0243-5238	MW	Halo	-99	-2.73	-4.05	-99	-99	-2.70	-2.74	-3.30	-3.82	-3.04	-2.87	-3.02	-99	1
37853	MW	Halo	-99	-99	-99	-99	-99	-0.67	-0.88	-99	-99	-1.10	-99	-1.02	-99	2,15
HD99682	MW	Halo	-0.25	-0.42	-0.40	-0.34	-99	-0.37	-99	-0.42	-99	-0.45	-99	-0.44	-99	1
114962	MW	Halo	-99	-1.13	-99	-1.13	-99	-1.07	-1.11	-99	-99	-1.47	-99	-99	-99	2,15,18
66246	MW	Halo	-99	-1.35	-99	-1.39	-99	-1.45	-1.50	-99	-99	-1.84	-99	-99	-99	2,18
HD330	MW	Thick	-0.15	-0.10	-0.18	-0.20	-0.15	-0.14	-0.22	-0.30	-0.42	-0.22	-0.30	-0.20	-0.19	2,3
G93-1	MW	Halo	-99	-1.21	-99	-1.03	-99	-1.27	-1.23	-1.58	-99	-1.53	-99	-1.55	-99	2
HE2345-1919	MW	Halo	-99	-2.15	-3.03	-99	-99	-2.19	-2.17	-2.51	-2.92	-2.46	-2.36	-2.44	-99	1
42146527	Sagittarius	Satellite	-0.49	-0.46	-99	-0.34	-99	-0.37	-0.31	-0.58	-99	-0.49	-99	-0.53	-99	9
HR5423	MW	Thin	-99	0.31	0.34	0.17	-99	0.16	0.18	-99	-99	0.11	-99	-99	-99	2,20
HD21922	MW	Thin	-99	-0.24	-0.32	-0.41	-0.32	-0.39	-0.36	-0.55	-0.66	-0.43	-0.50	-0.40	-0.29	2,3
HR784	MW	Thin	0.20	0.07	0.02	0.09	-99	0.15	0.10	-99	-99	0.08	-99	-99	-99	2,20
115167	MW	Halo	-99	-1.32	-99	-1.26	-99	-1.20	-1.24	-99	-99	-1.70	-99	-99	-99	2,18
CS22175-007	MW	Halo	-99	-2.45	-3.91	-99	-99	-2.47	-2.39	-3.12	-3.59	-2.81	-2.64	-2.52	-99	1
HE1421-2006	MW	Halo	-99	-2.29	-3.59	-99	-99	-2.25	-2.33	-2.90	-3.40	-2.65	-2.70	-2.85	-99	1
HIP104659	MW	Halo	-99	-0.76	-0.88	-0.72	-99	-0.89	-0.78	-1.11	-99	-1.10	-99	-1.08	-99	1
43393_06	MW	Thick	0.02	-0.38	-0.48	-0.23	-99	-0.14	-0.35	-0.56	-0.98	-0.59	-0.44	-0.54	-0.65	4
100412	MW	Thin	-0.12	-0.18	-0.17	-0.23	-99	-0.18	-0.18	-0.26	-99	-0.26	-99	-0.31	-0.25	15
HIP44116	MW	Halo	-99	-0.43	-0.53	-0.32	-99	-0.45	-0.43	-0.60	-99	-0.56	-99	-0.53	-99	1
84803	MW	Thick	-0.03	-0.17	-0.13	-0.23	-99	-0.19	-0.18	-0.36	-99	-0.39	-99	-0.40	-0.35	15
67863	MW	Halo	-99	-0.34	-99	-99	-99	-0.40	-0.42	-99	-99	-0.65	-99	-0.61	-99	2,15
HD91347	MW	Thin	-99	-0.29	-0.31	-0.34	-99	-0.35	-0.38	-99	-99	-0.42	-99	-99	-99	2,20
HE2252-4225	MW	Halo	-99	-2.66	-3.58	-99	-99	-2.66	-2.46	-2.91	-2.94	-2.82	-2.77	-2.52	-2.17	1
91582	MW	Thin	0.08	0.09	0.11	0.16	-99	0.05	0.18	0.15	-99	0.11	-99	0.15	0.14	15
83489	MW	Thick	0.05	-0.01	-0.10	-0.16	-99	-0.18	-0.11	-0.29	-99	-0.29	-99	-0.29	-0.16	15
77536	MW	Thin	0.09	0.17	0.05	0.16	-99	0.13	0.04	0.06	-99	0.08	-99	0.05	0.03	15
106951	MW	Thin	-0.21	-0.12	-0.13	-0.19	-99	-0.13	-0.20	-0.28	-99	-0.24	-99	-0.27	-0.13	15
HD101976	MW	Halo	-0.22	-0.37	-0.30	-0.34	-99	-0.40	-99	-0.45	-99	-0.49	-99	-0.51	-99	1
89881	MW	Thin	-0.11	0.00	0.00	-0.04	-99	0.00	0.01	-0.03	-99	-0.06	-99	-0.09	-0.01	15
103691	MW	Thick	-99	-0.11	-99	-99	-99	-0.18	-0.18	-99	-99	-0.35	-99	-0.31	-99	2
103692	MW	Thin	0.19	0.25	0.31	0.32	-99	0.25	0.24	0.26	-99	0.26	-99	0.31	0.57	15
HE2228-0706	MW	Halo	-99	-1.81	-99	-99	-99	-1.97	-1.80	-2.25	-99	-2.46	-99	-99	-1.93	1
305	MW	Thin	0.22	0.29	0.31	0.23	-99	0.21	0.20	0.16	-99	0.18	-99	0.19	0.38	15
HE1212-0127	MW	Halo	-99	-2.05	-2.68	-99	-99	-1.99	-2.04	-2.45	-2.61	-2.16	-2.34	-2.69	-99	1
108056_06	MW	Thick	0.43	0.24	0.02	0.32	-99	0.40	0.00	0.12	-0.11	0.14	0.17	0.16	0.02	4
HIP55022	MW	Halo	-99	-0.52	-99	-0.37	-99	-0.58	-0.39	-0.94	-99	-0.88	-99	-99	-99	1
CS22880-086	MW	Halo	-99	-2.74	-3.96	-99	-99	-2.73	-2.60	-3.35	-3.55	-3.00	-2.61	-2.82	-99	1
BL218	Fornax	Satellite	-99	-0.59	-99	-0.59	-99	-0.76	-0.67	-0.68	-1.08	-0.58	-99	-0.70	-99	5,11
HIP98020	MW	Halo	-99	-1.43	-99	-1.27	-99	-1.38	-1.32	-1.60	-99	-1.65	-99	-1.64	-99	1
ET0109	Sculptor	Satellite	-99	-99	-99	-99	-1.41	-99	-99	-99	-99	-1.80	-99	-99	-99	22
87523	MW	Thin	-99	-0.13	-99	-99	-99	-0.19	-0.21	-99	-99	-0.35	-99	-0.29	-99	2,14,15
BL213	Fornax	Satellite	-99	-0.97	-99	-0.85	-99	-1.11	-0.96	-1.14	-1.33	-0.89	-99	-1.11	-99	5,11
BL210	Fornax	Satellite	-99	-0.60	-99	-0.87	-99	-0.98	-0.82	-1.00	-1.02	-0.71	-99	-0.78	-99	5,11
BL211	Fornax	Satellite	-99	-0.73	-99	-0.20	-99	-0.77	-0.62	-0.59	-1.05	-0.57	-99	-0.75	-99	5,11
BL216	Fornax	Satellite	-99	-0.69	-99	-0.78	-99	-0.81	-0.69	-0.76	-1.00	-0.74	-99	-0.79	-99	5,11
ET0103	Sculptor	Satellite	-99	-1.09	-99	-99	-1.38	-99	-99	-99	-99	-1.16	-99	-99	-99	22
24682	MW	Thick	-0.56	-0.22	-0.24	-0.27	-99	-0.27	-0.28	-0.36	-99	-0.34	-99	-0.35	-0.24	15
28159	MW	Thin	-99	-0.24	-0.14	-0.22	-99	-0.25	-0.19	-0.35	-99	-0.40	-99	-0.40	-0.17	15
HE1059-0118	MW	Halo	-99	-2.36	-3.52	-99	-99	-2.48	-2.53	-3.13	-3.29	-2.80	-2.55	-2.67	-99	1
HD110989	MW	Thin	-0.30	-0.05	-0.17	-0.25	-0.28	-0.19	-0.14	-0.50	-0.76	-0.43	-0.33	-0.34	-0.24	2,3
CS22953-003	MW	Halo	-2.04	-2.73	-3.80	-2.55	-99	-2.60	-2.66	-3.21	-3.24	-2.85	-2.74	-2.89	-2.65	1
HD3532	MW	Thin	-99	-0.14	-0.31	-0.28	-0.29	-0.16	-0.24	-0.37	-0.53	-0.30	-0.35	-0.30	-0.22	2,3
58950	MW	Thin	-99	-0.24	-0.11	-0.18	-99	-0.20	-0.12	-0.16	-99	-0.19	-99	-0.21	-0.19	15
CS22962-006	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.25	-99	-99	-99	1
HE0240-6105	MW	Halo	-99	-2.95	-3.88	-99	-99	-3.05	-2.83	-3.64	-3.67	-3.23	-3.02	-2.99	-2.40	1
CS22947-187	MW	Halo	-99	-1.99	-2.54	-2.55	-99	-1.98	-2.10	-2.41	-2.68	-2.47	-2.60	-2.24	-99	1
72	Fornax	Satellite	-99	-0.90	-99	-0.95	-99	-99	-0.83	-99	-99	-0.80	-99	-99	-99	21
114743	MW	Thick	0.11	0.04	0.07	-0.03	-99	-0.07	-0.04	-0.15	-99	-0.14	-99	-0.13	-0.05	15
HD126587	MW	Halo	-99	-2.41	-3.43	-2.49	-99	-2.60	-2.71	-3.26	-3.45	-3.06	-2.90	-3.02	-99	1
71844	MW	Thick	-0.34	-0.53	-0.71	-0.62	-99	-0.53	-0.56	-0.66	-99	-0.67	-99	-0.71	-0.85	15
CS22893-010	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.38	-99	-99	-99	1
114584	MW	Thin	-0.06	-0.13	-0.11	-0.13	-99	-0.08	-0.09	-0.13	-99	-0.14	-99	-0.18	-0.23	15
77439	MW	Thin	-0.21	-0.29	-0.42	-0.46	-99	-0.43	-0.42	-0.68	-99	-0.67	-99	-0.66	-0.55	15
93507	MW	Thick	-0.17	-0.35	-0.46	-0.51	-99	-0.47	-0.47	-0.74	-99	-0.73	-99	-0.72	-0.52	15
72407_06	MW	Thick	0.15	-0.21	-0.40	-0.13	-99	0.01	-0.30	-0.45	-0.85	-0.54	-0.34	-0.41	-0.53	4
HE0339-4027	MW	Halo	-99	-1.53	-2.48	-99	-99	-1.44	-1.49	-1.85	-2.19	-1.81	-1.80	-1.87	-1.64	1
HD20427	MW	Thin	-99	-0.30	-0.42	-0.39	-0.47	-0.35	-0.38	-0.53	-0.76	-0.47	-0.41	-0.45	-0.44	2,3
ET0073	Sculptor	Satellite	-99	-1.15	-99	-99	-1.52	-99	-99	-99	-99	-1.48	-99	-99	-99	22
ET238	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.92	-1.50	-99	-99	-99	11
27080	MW	Thick	-0.06	-0.34	-0.34	-0.44	-99	-0.54	-0.35	-0.58	-99	-0.67	-99	-0.61	-0.53	15
ET232	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.48	-0.93	-99	-99	-99	11
533	LMC	Satellite	-99	-0.35	-99	-0.58	-99	-0.72	-0.50	-0.78	-99	-0.70	-0.76	-0.88	-99	8
60956	MW	Thick	-99	-0.32	-0.43	-0.43	-99	-0.49	-0.40	-0.59	-99	-0.70	-99	-0.65	-0.49	15
ET237	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.78	-1.54	-99	-99	-99	11
534	LMC	Satellite	-99	-0.83	-99	-0.96	-99	-1.12	-1.04	-1.40	-99	-1.16	-1.12	-1.22	-99	8
HE0512-3835	MW	Halo	-99	-2.08	-2.82	-99	-99	-2.06	-2.01	-2.61	-2.78	-2.39	-2.46	-2.70	-99	1
CS29491-109	MW	Halo	-99	-2.62	-3.71	-99	-99	-2.63	-2.63	-3.24	-3.66	-2.90	-2.93	-3.02	-99	1
CS22190-007	MW	Halo	-99	-2.29	-3.45	-2.28	-99	-2.21	-2.29	-2.73	-3.25	-2.57	-99	-99	-99	1
HE1141-0610	MW	Halo	-99	-1.78	-2.42	-2.47	-99	-2.01	-1.81	-2.40	-2.88	-2.29	-1.94	-2.22	-99	1
CS22960-058	MW	Halo	-99	-1.82	-99	-99	-99	-1.85	-1.78	-2.38	-2.64	-2.11	-99	-99	-99	1
HD210457	MW	Thin	-0.26	-0.14	-0.24	-0.22	-0.15	-0.16	-0.19	-0.28	-0.45	-0.22	-0.31	-0.21	-0.27	2,3
CS22960-053	MW	Halo	-99	-2.56	-99	-99	-99	-2.74	-2.65	-3.37	-99	-3.19	-99	-99	-99	1
63970	MW	Thin	-99	0.03	-0.02	0.07	-99	0.05	0.10	-99	-99	-0.02	-99	-99	-99	2,18
BS16080-093	MW	Halo	-99	-2.77	-4.05	-2.73	-99	-2.90	-2.63	-3.50	-4.21	-3.18	-2.96	-3.13	-99	1
HD7228	MW	Thin	-99	-0.01	0.01	-0.07	-0.04	0.02	0.03	-0.11	-0.24	-0.07	-0.11	-0.03	-0.07	2,3
12186	MW	Thin	-99	0.27	-99	-99	-99	0.32	0.23	-99	-99	0.19	-99	0.24	-99	2,14,15
HD70	MW	Thin	-0.39	-0.37	-0.27	-0.27	-0.25	-0.27	-0.34	-0.34	-0.43	-0.35	-0.33	-0.37	-0.24	3
HE1246-1344	MW	Halo	-99	-2.92	-4.12	-99	-99	-2.99	-3.08	-3.82	-4.35	-3.40	-3.35	-3.38	-99	1
CS22879-097	MW	Halo	-99	-2.11	-3.01	-2.16	-99	-1.97	-2.01	-2.62	-3.14	-2.43	-2.27	-99	-99	1
99938	MW	Thick	-99	-0.18	-0.27	-0.26	-99	-0.34	-0.32	-99	-99	-0.67	-99	-99	-99	2,18
98355	MW	Thin	-99	-0.45	-0.65	-0.56	-99	-0.52	-0.51	-0.61	-99	-0.62	-99	-0.64	-0.65	15
64747	MW	Thin	-99	-0.23	-0.13	-0.18	-99	-0.18	-0.14	-0.18	-99	-0.21	-99	-0.23	-0.20	15
82265	MW	Thick	0.17	0.10	0.17	0.12	-99	0.09	0.10	0.06	-99	0.07	-99	0.08	0.17	15
ET300	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.73	-1.32	-99	-99	-99	11
96115	MW	Halo	-99	-1.71	-99	-99	-99	-1.76	-1.77	9.64	-99	-2.34	-99	9.94	-99	2,18
52990	MW	Thin	-0.04	0.09	0.07	0.07	-99	0.05	0.07	0.05	-99	0.07	-99	0.09	0.07	15
HD186408	MW	Thin	0.03	0.11	0.08	0.06	0.21	0.10	0.04	-0.05	-0.07	0.05	-0.01	0.12	0.06	2,3
HIP92167	MW	Halo	-99	-1.14	-1.40	-1.04	-99	-1.18	-1.18	-1.50	-99	-1.45	-99	-1.51	-99	1
95447	MW	Thin	0.32	0.43	0.45	0.46	-99	0.33	0.45	0.45	-99	0.41	-99	0.49	0.51	15
57017	MW	Thin	-99	-0.32	-0.42	-0.40	-99	-0.36	-0.39	-0.43	-99	-0.43	-99	-0.49	-0.56	15
HIP58357	MW	Halo	-99	-0.36	-99	-0.29	-99	-0.45	-0.26	-0.67	-99	-0.63	-99	-0.59	-99	1
HIP53070	MW	Halo	-99	-1.04	-1.31	-0.96	-99	-1.15	-1.08	-1.53	-99	-1.53	-99	-1.44	-99	1
13341	MW	Thick	0.01	0.05	0.11	0.05	-99	0.04	0.05	0.03	-99	0.03	-99	0.03	0.01	15
HE0248+0039	MW	Halo	-99	-2.29	-3.29	-99	-99	-2.24	-2.22	-2.88	-3.19	-2.53	-2.47	-2.71	-99	1
3734	MW	Thick	0.02	0.10	-0.06	-0.04	-99	-0.01	-0.04	-0.09	-99	-0.06	-99	-0.13	-0.18	15
56389	MW	Thick	-0.01	-0.07	-0.13	-0.11	-99	-0.11	-0.13	-0.13	-99	-0.12	-99	-0.16	-0.10	15
HIP64115	MW	Halo	-99	-0.29	-0.31	-0.31	-99	-0.45	-0.38	-0.66	-99	-0.72	-99	-0.62	-99	1
HR1673	MW	Thin	-0.07	-0.09	-0.12	-0.15	-99	-0.16	-0.03	-99	-99	-0.24	-99	-99	-99	2,20
950	MW	Thin	-0.02	-0.08	-0.04	-0.02	-99	0.07	-0.04	-0.06	-99	-0.02	-99	-0.09	-0.16	15
45554	MW	Halo	-99	-0.58	-99	-99	-99	-0.56	-0.59	-99	-99	-0.70	-99	-0.78	-99	2
155	Fornax	Satellite	-99	-99	-99	-1.17	-99	-99	-1.05	-99	-99	-0.97	-99	-99	-99	21
98532	MW	None	-99	-0.61	-0.86	-0.67	-99	-0.72	-0.77	-99	-99	-1.16	-99	-99	-99	2,15,18
HE1347-1025	MW	Halo	-99	-3.05	-3.48	-3.03	-99	-3.10	-3.18	-3.97	-4.40	-3.53	-3.07	-3.64	-99	1
HR4027	MW	Thin	-99	0.16	0.09	0.01	-99	0.01	0.09	-99	-99	0.02	-99	-99	-99	2,20
HE2248-3345	MW	Halo	-99	-2.82	-3.96	-99	-99	-2.73	-2.84	-2.91	-3.04	-2.73	-3.00	-2.77	-99	1
101346	MW	Thin	-99	-0.33	-0.42	-0.31	-99	-0.38	-0.36	-99	-99	-0.58	-99	-99	-99	2,15,18
HIP5458	MW	Halo	-99	-0.61	-0.86	-0.67	-99	-0.65	-0.85	-1.01	-99	-1.02	-99	-0.99	-99	1
70199	MW	Halo	-99	-1.45	-99	-99	-99	-1.71	-99	-99	-99	-1.94	-99	-99	-99	2
54469	MW	Thick	-0.06	-0.17	-0.28	-0.27	-99	-0.28	-0.23	-0.46	-99	-0.43	-99	-0.44	-0.27	15
63559	MW	Halo	-99	-0.67	-99	-99	-99	-0.69	-0.76	-99	-99	-0.86	-99	-0.89	-99	2
150	Fornax	Satellite	-99	-1.53	-99	-1.65	-99	-99	-99	-99	-99	-2.00	-99	-99	-99	21
HE1150-0428	MW	Halo	-99	-3.02	-99	-99	-99	-2.25	-2.76	-3.97	-99	-3.35	-99	-99	-99	1
2787	MW	Thin	-99	-0.08	-0.10	-0.11	-99	-0.04	-0.06	-0.16	-99	-0.11	-99	-0.19	-0.25	14,15
BD-03_5215	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-0.99	-99	-99	-99	1
106006	MW	Thin	0.07	0.18	0.21	0.20	-99	0.14	0.15	0.16	-99	0.16	-99	0.21	0.26	15
99240	MW	Thin	-99	0.47	-99	-99	-99	0.45	0.47	-99	-99	0.42	-99	0.54	-99	2,14,15
CS22941-012	MW	Halo	-99	-1.77	-2.47	-1.87	-99	-1.51	-1.39	-1.95	-2.42	-2.02	-99	-1.71	-99	1
CS29518-043	MW	Halo	-99	-3.03	-99	-3.15	-99	-2.78	-2.64	-3.37	-3.88	-3.20	-2.70	0.10	-99	1
80423	MW	Thick	-0.16	-0.37	-0.43	-0.49	-99	-0.52	-0.46	-0.70	-99	-0.70	-99	-0.69	-0.48	15
10652_06	MW	Thick	0.07	-0.42	-0.57	-0.40	-99	-0.20	-0.55	-0.64	-1.11	-0.67	-0.55	-0.62	-0.73	4
HE0121-2826	MW	Halo	-99	-2.56	-3.81	-99	-99	-2.59	-2.64	-3.20	-3.70	-2.97	-2.84	-3.09	-99	1
CS22949-048	MW	Halo	-99	-2.97	-3.88	-3.10	-99	-2.81	-2.69	-3.41	-3.65	-3.15	-2.84	-2.91	-99	1
HE0330-4004	MW	Halo	-99	-1.97	-3.16	-99	-99	-1.80	-1.76	-2.30	-2.96	-2.19	-2.17	-2.20	-99	1
CS22892-052	MW	Halo	-2.24	-2.82	-3.66	-2.70	-99	-2.78	-2.87	-3.31	-3.67	-3.10	-2.97	-3.14	-2.97	1
G033-031	MW	Halo	-99	-1.23	-99	-0.81	-99	-0.78	-0.77	-99	-99	-1.06	-99	-99	-99	2,19
113137	MW	Thin	-99	0.38	-99	-99	-99	0.41	0.34	-99	-99	0.27	-99	0.37	-99	2,14,15
158	Fornax	Satellite	-99	-99	-99	-1.46	-99	-99	-0.99	-99	-99	-1.52	-99	-99	-99	21
13902	MW	Thin	-0.12	-0.13	-0.22	-0.24	-99	-0.19	-0.19	-0.26	-99	-0.26	-99	-0.31	-0.40	15
HD63791	MW	Halo	-99	-1.01	-99	-1.28	-99	-1.25	-1.31	-1.77	-2.11	-1.70	-1.50	-1.72	-1.63	1
84781	MW	Thick	0.01	0.00	-0.01	-0.11	-99	-0.11	-0.04	-0.25	-99	-0.25	-99	-0.25	-0.21	15
CS30319-020	MW	Halo	-99	-2.00	-2.97	-1.85	-99	-2.16	-2.12	-2.64	-2.95	-2.35	-2.09	-2.43	-2.26	1
38005587	Sagittarius	Satellite	-0.68	-0.87	-99	-0.52	-99	-0.68	-0.74	-0.86	-99	-0.81	-99	-0.95	-99	9
99799	MW	Thin	-0.20	-0.19	-0.22	-0.26	-99	-0.24	-0.24	-0.31	-99	-0.29	-99	-0.34	-0.31	15
46822	MW	Halo	-99	-1.13	-99	-99	-99	-0.92	-99	-99	-99	-1.24	-99	-99	-99	2
R841	MW	Halo	-99	-3.26	-3.89	-3.03	-99	-2.80	-2.70	-3.14	-3.48	-3.23	-99	-99	-99	1
21767	MW	Thin	-99	-0.01	-0.02	-0.10	-99	-0.18	-0.00	-99	-99	-0.37	-99	-99	-99	2,18
3554	MW	Halo	-99	-2.04	-99	-99	-99	-2.19	-2.36	9.06	-99	-2.85	-99	9.21	-99	2,18
G108-33	MW	Halo	-99	-2.09	-3.32	-2.15	-99	-2.64	-2.40	-3.15	-99	-2.69	-99	-2.38	-99	1
394	Fornax	Satellite	-99	-1.65	-99	-99	-99	-99	-99	-99	-99	-1.95	-99	-99	-99	21
397	Fornax	Satellite	-99	-99	-99	-1.82	-99	-99	-1.37	-99	-99	-1.67	-99	-99	-99	21
45733	MW	Thin	-0.08	-0.23	-0.37	-0.32	-99	-0.34	-0.32	-0.49	-99	-0.47	-99	-0.49	-0.34	15
391	Fornax	Satellite	-99	-0.77	-99	-0.77	-99	-99	-0.78	-99	-99	-0.70	-99	-99	-99	21
393	Fornax	Satellite	-99	-1.06	-99	-1.08	-99	-99	-1.14	-99	-99	-1.19	-99	-99	-99	21
392	Fornax	Satellite	-99	-1.28	-99	-1.04	-99	-99	-1.60	-99	-99	-1.39	-99	-99	-99	21
HE0049-5700	MW	Halo	-99	-2.05	-3.36	-99	-99	-2.01	-2.00	-2.56	-3.09	-2.40	-2.40	-2.60	-99	1
399	Fornax	Satellite	-99	-99	-99	-0.89	-99	-99	-1.19	-99	-99	-0.99	-99	-99	-99	21
398	Fornax	Satellite	-99	-1.09	-99	-99	-99	-99	-99	-99	-99	-1.07	-99	-99	-99	21
41471	MW	Thin	0.00	0.07	-0.05	-0.01	-99	-0.02	-0.05	-0.08	-99	-0.04	-99	-0.06	-0.02	15
HR6409	MW	Thin	0.20	0.26	0.26	0.15	-99	0.21	0.07	-99	-99	0.15	-99	-99	-99	2,20
HIP101382	MW	Halo	-99	-0.24	-0.13	-0.21	-99	-0.38	-0.28	-0.65	-99	-0.64	-99	-0.51	-99	1
HD199289	MW	Thick	-0.48	-0.58	-0.69	-0.77	-99	-0.73	-0.67	-1.16	-99	-0.97	-99	-99	-99	2,20
34410	MW	Thin	-0.20	-0.08	-0.22	-0.21	-99	-0.22	-0.26	-0.28	-99	-0.26	-99	-0.30	-0.08	15
HD224233	MW	Thick	0.07	-0.05	-0.03	-0.12	0.01	-0.11	-0.11	-0.27	-0.38	-0.19	-0.24	-0.13	-0.08	2,3
62607	MW	Thick	-0.11	-0.36	-0.40	-0.43	-99	-0.49	-0.39	-0.58	-99	-0.62	-99	-0.62	-0.36	15
59	Fornax	Satellite	-99	-0.89	-99	-0.97	-99	-99	-1.30	-99	-99	-1.04	-99	-99	-99	21
57	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-0.39	-99	-99	-1.01	-99	-99	-99	21
56	Fornax	Satellite	-99	-1.05	-99	-1.12	-99	-99	-1.32	-99	-99	-1.13	-99	-99	-99	21
55	Fornax	Satellite	-99	-99	-99	-0.87	-99	-99	-99	-99	-99	-0.85	-99	-99	-99	21
54	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-1.27	-99	-99	-1.23	-99	-99	-99	21
53	Fornax	Satellite	-99	-1.01	-99	-1.01	-99	-99	-0.40	-99	-99	-0.82	-99	-99	-99	21
52	Fornax	Satellite	-99	-1.05	-99	-1.02	-99	-99	-99	-99	-99	-0.85	-99	-99	-99	21
51	Fornax	Satellite	-99	-99	-99	-1.50	-99	-99	-1.76	-99	-99	-1.51	-99	-99	-99	21
50	Fornax	Satellite	-99	-1.07	-99	-99	-99	-99	-99	-99	-99	-0.94	-99	-99	-99	21
BS17585-080	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.38	-99	-99	-99	1
HIP98532	MW	Halo	-99	-0.75	-0.95	-0.74	-99	-0.84	-0.85	-1.20	-99	-1.21	-99	-1.13	-99	1
ET0330	Sculptor	Satellite	-99	-1.55	-99	-99	-1.74	-99	-99	-99	-99	-1.95	-99	-99	-99	22
79138	MW	Thick	-0.32	-0.15	-0.23	-0.27	-99	-0.26	-0.25	-0.36	-99	-0.33	-99	-0.35	-0.42	15
HD214576	MW	Thin	-99	-0.36	-0.54	-0.44	-0.49	-0.33	-0.40	-0.55	-0.74	-0.50	-0.61	-0.46	-0.52	2,3
CS22885-162	MW	Halo	-99	-0.15	-99	-99	-99	-0.50	0.01	-0.35	-0.37	-0.37	-99	-99	-99	1
HE1252+0044	MW	Halo	-99	-2.79	-3.94	-99	-99	-2.78	-2.85	-3.53	-4.07	-3.28	-3.11	-3.14	-99	1
175	Fornax	Satellite	-99	-1.26	-99	-1.43	-99	-99	-1.32	-99	-99	-1.38	-99	-99	-99	21
179	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-1.00	-99	-99	-1.03	-99	-99	-99	21
178	Fornax	Satellite	-99	-1.28	-99	-1.53	-99	-99	-1.42	-99	-99	-1.51	-99	-99	-99	21
85963	MW	Thin	-0.45	-0.40	-0.80	-0.51	-99	-0.49	-0.51	-0.66	-99	-0.61	-99	-0.63	-0.64	15
HR6315	MW	Thin	-99	-0.02	-0.12	-0.09	-99	-0.09	0.05	-99	-99	-0.11	-99	-99	-99	2,20
59380	MW	Thin	-99	-0.41	-0.51	-0.51	-99	-0.50	-0.50	-0.57	-99	-0.58	-99	-0.60	-0.53	15
23001277	Sagittarius	Satellite	-0.71	-0.66	-99	-0.16	-99	-0.64	-0.51	-0.80	-99	-0.59	-99	-0.72	-99	9
85969	MW	Thin	0.07	0.08	0.10	0.11	-99	0.11	0.10	0.11	-99	0.10	-99	0.10	0.09	15
HIP74235	MW	Halo	-99	-1.52	-1.84	-1.35	-99	-1.40	-1.32	-1.57	-99	-1.55	-99	-1.64	-99	1
BL045	Fornax	Satellite	-99	-0.97	-99	-0.75	-99	-1.32	-1.24	-1.16	-1.54	-1.00	-99	-1.21	-99	5,11
BL149	Fornax	Satellite	-99	-0.87	-99	-0.59	-99	-1.11	-1.23	-1.14	-1.44	-0.87	-99	-1.07	-99	5,11
HD204712	MW	Thick	-99	-0.27	-0.39	-0.38	-0.30	-0.30	-0.33	-0.52	-0.67	-0.43	-0.45	-0.39	-0.34	2,3
108288	MW	Thin	-0.18	-0.17	-0.24	-0.25	-99	-0.23	-0.27	-0.35	-99	-0.31	-99	-0.36	-0.28	15
BL146	Fornax	Satellite	-99	-0.96	-99	-0.79	-99	-1.20	-1.00	-1.03	-1.24	-0.88	-99	-1.01	-99	5,11
3142	MW	Thick	-99	-0.17	-99	-99	-99	-0.21	-0.26	-99	-99	-0.40	-99	-0.37	-99	2,14,15
26688	MW	Thin	-99	-0.37	-99	-0.18	-99	-0.31	-0.12	-99	-99	-0.53	-99	-99	-99	2,18
HE1127-1143	MW	Halo	-99	-2.52	-3.58	-99	-99	-2.45	-2.47	-2.99	-3.51	-2.72	-2.51	-2.51	-99	1
14594	MW	Halo	-99	-1.49	-99	-1.29	-99	-1.64	-1.61	9.92	-99	-2.06	-99	-99	-99	2,18
106560	MW	Thick	-0.14	-0.37	-0.37	-0.47	-99	-0.46	-0.41	-0.65	-99	-0.66	-99	-0.65	-0.49	15
HR5968	MW	Thick	-99	-0.02	-0.07	-0.13	-99	-0.13	-0.08	-99	-99	-0.20	-99	-99	-99	2,20
HE0023-4825	MW	Halo	-99	-1.86	-3.05	-99	-99	-1.78	-1.68	-2.03	-2.55	-2.06	-2.01	-2.03	-99	1
CS22948-027	MW	Halo	-99	-2.18	-2.60	-99	-99	-1.91	-1.90	-2.59	-99	-2.47	-99	-2.45	-2.07	1
99224_06	MW	Thick	0.32	-0.10	-0.11	0.13	-99	-99	-0.14	-0.12	-0.39	-0.12	-0.04	-0.11	-0.21	4
BL140	Fornax	Satellite	-99	-0.75	-99	-0.93	-99	-1.06	-1.02	-0.96	-1.39	-0.78	-99	-0.90	-99	5,11
83301	MW	Thin	-0.18	-0.26	-0.37	-0.31	-99	-0.27	-0.22	-0.32	-99	-0.35	-99	-0.44	-0.50	15
CS22883-037	MW	Halo	-99	-1.56	-2.67	-1.72	-99	-1.50	-1.61	-1.92	-2.55	-1.89	-99	-99	-99	1
111274	MW	Thin	0.13	0.05	0.07	-0.04	-99	-0.07	0.00	-0.18	-99	-0.17	-99	-0.16	-0.08	15
66814	MW	Thin	-0.04	-0.33	-0.37	-0.44	-99	-0.52	-0.35	-0.62	-99	-0.66	-99	-0.64	-0.45	15
HIP31639	MW	Halo	-99	-0.29	-0.24	-0.27	-99	-0.42	-0.28	-0.56	-99	-0.60	-99	-0.51	-99	1
HD153240	MW	Thin	-99	-99	-0.07	-0.05	0.09	0.08	-99	-0.01	-0.21	-0.04	-0.14	-0.03	-99	2,3
7961_06	MW	Thick	0.08	-0.28	-0.44	-0.27	-99	-0.08	-0.41	-0.61	-1.03	-0.64	-0.51	-0.59	-0.70	4
CS29502-092	MW	Halo	-99	-2.41	-3.51	-1.88	-99	-2.47	-2.33	-99	-3.39	-2.76	-2.56	-2.57	-99	1
HIP44124	MW	Halo	-99	-1.61	-99	-1.55	-99	-1.70	-1.64	-2.07	-99	-1.94	-99	-1.81	-99	1
100405	MW	Thick	-0.12	-0.36	-0.35	-0.41	-99	-0.46	-0.41	-0.48	-99	-0.53	-99	-0.54	-0.43	15
BS16033-008	MW	Halo	-99	-2.54	-3.76	-99	-99	-2.66	-2.67	-3.37	-3.64	-2.84	-2.46	-2.50	-99	1
44860	MW	Thick	-99	-0.11	-0.15	-0.27	-99	-0.21	-0.20	-0.44	-99	-0.45	-99	-0.43	-0.25	14,15
87443	MW	Thin	-0.11	0.01	-0.01	-0.01	-99	0.00	-0.01	-0.06	-99	-0.03	-99	-0.04	-0.02	15
23080_06	MW	Thick	0.04	-0.07	-0.28	-0.02	-99	0.15	-0.13	-0.31	-0.56	-0.32	-0.11	-0.25	-0.37	4
HE0054-0657	MW	Halo	-99	-1.79	-2.78	-99	-99	-1.87	-1.78	-1.95	-2.43	-2.00	-1.86	-1.90	-99	1
HIP68807	MW	Halo	-99	-1.36	-99	-1.39	-99	-1.44	-1.56	-1.92	-99	-1.81	-99	-1.83	-99	1
HIP18915	MW	Halo	-99	-1.49	-1.36	-1.22	-99	-1.47	-1.43	-1.86	-99	-1.83	-99	-1.75	-99	1
BS16547-006	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.43	-99	-99	-99	1
BS16547-005	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.79	-99	-99	-99	1
BL190	Fornax	Satellite	-99	-1.01	-99	-0.92	-99	-1.12	-1.11	-1.17	-1.27	-0.74	-99	-1.00	-99	5,11
BL195	Fornax	Satellite	-99	-0.94	-99	-0.90	-99	-1.10	-1.08	-1.11	-1.35	-0.93	-99	-1.08	-99	5,11
191	Fornax	Satellite	-99	-99	-99	-0.99	-99	-99	-0.85	-99	-99	-0.92	-99	-99	-99	21
BL197	Fornax	Satellite	-99	-0.74	-99	-0.83	-99	-1.21	-1.11	-1.17	-1.30	-0.84	-99	-0.95	-99	5,11
BL196	Fornax	Satellite	-99	-1.14	-99	-0.96	-99	-1.27	-1.24	-1.16	-1.47	-0.99	-99	-1.25	-99	5,11
45947_06	MW	Thick	0.15	-0.20	-0.29	-0.11	-99	0.10	-0.14	-0.38	-0.78	-0.46	-0.34	-0.40	-0.49	4
HIP21000	MW	Halo	-99	-0.10	-0.07	-0.03	-99	-0.07	-0.06	-0.09	-99	-0.14	-99	-0.09	-99	1
699	MW	Thin	-99	-0.13	-0.21	-0.16	-99	-0.17	-0.20	-0.23	-99	-0.20	-99	-0.25	-0.24	14,15
0698	Carina	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.90	-1.43	-99	-99	-99	11
834	LMC	Satellite	-99	-0.63	-99	-0.86	-99	-0.96	-0.72	-0.89	-99	-0.81	-99	-1.02	-99	8
BD+08_2856	MW	Halo	-99	-1.49	-2.47	-1.52	-99	-1.77	-1.75	-2.25	-2.43	-2.10	-2.07	-2.18	-1.97	1
78955	MW	Thin	-99	0.48	-99	-99	-99	0.46	0.44	-99	-99	0.38	-99	0.50	-99	2,14,15
53765	MW	Thick	-0.16	-0.15	-0.30	-0.26	-99	-0.23	-0.28	-0.36	-99	-0.28	-99	-0.35	-0.40	15
BL227	Fornax	Satellite	-99	-0.86	-99	-0.65	-99	-1.03	-1.00	-0.83	-1.32	-0.82	-99	-1.01	-99	5,11
104659_06	MW	Thick	-0.28	-0.71	-0.96	-0.71	-99	-0.55	-0.77	-1.22	-1.74	-1.07	-1.07	-1.09	-1.12	4
CS30327-038	MW	Halo	-99	-2.11	-3.23	-2.11	-99	-2.49	-2.48	-2.97	-3.03	-2.64	-2.21	-2.24	-2.48	1
16214	MW	Halo	-99	-1.01	-1.42	-1.15	-99	-1.19	-1.27	-99	-99	-1.67	-99	-99	-99	2,18
BL221	Fornax	Satellite	-99	-0.87	-99	-0.90	-99	-1.02	-1.04	-0.96	-1.39	-0.78	-99	-1.01	-99	5,11
87533	MW	Thick	-0.06	-0.02	-0.08	-0.10	-99	-0.05	-0.09	-0.14	-99	-0.12	-99	-0.18	-0.21	15
BS16968-061	MW	Halo	-99	-2.62	-3.80	-2.85	-99	-2.79	-2.38	-3.37	-3.82	-3.08	-2.52	-3.00	-99	1
HE2206-2245	MW	Halo	-99	-2.43	-3.63	-99	-99	-2.35	-2.40	-2.97	-3.32	-2.73	-2.61	-2.70	-99	1
87539	MW	Thick	-0.31	-0.45	-0.57	-0.65	-99	-0.61	-0.59	-0.86	-99	-0.86	-99	-0.89	-0.76	15
BL229	Fornax	Satellite	-99	-0.77	-99	-0.65	-99	-0.86	-0.87	-1.00	-1.14	-0.63	-99	-0.88	-99	5,11
BL228	Fornax	Satellite	-99	-0.94	-99	-0.84	-99	-1.23	-0.99	-0.96	-1.34	-0.82	-99	-1.03	-99	5,11
HD99984	MW	Thin	-0.48	-0.20	-0.22	-0.30	-0.25	-0.18	-0.19	-0.31	-0.49	-0.30	-0.43	-0.27	-0.36	2,3
HD45067	MW	Thick	-99	0.05	-0.04	-0.09	-0.02	-0.02	-0.04	-0.13	-0.20	-0.07	-0.16	-0.04	-0.09	2,3
103990	MW	Thin	0.06	0.23	0.16	0.15	-99	0.15	0.07	0.08	-99	0.11	-99	0.12	0.12	15
87841	MW	Thin	0.01	0.14	0.14	0.14	-99	0.14	0.13	0.12	-99	0.12	-99	0.15	0.22	15
109390	MW	Halo	-99	-0.72	-0.97	-0.82	-99	-0.97	-0.90	-99	-99	-1.27	-99	-99	-99	2,18
HD4306	MW	Halo	-99	-2.35	-3.43	-2.25	-99	-2.37	-2.40	-2.67	-3.35	-2.88	-2.67	-2.89	-99	1
49371	MW	Thick	-99	-1.38	-99	-1.24	-99	-1.42	-1.39	9.91	-99	-1.88	-99	-99	-99	2,18
25905	MW	Thin	-0.10	-0.16	-0.14	-0.17	-99	-0.21	-0.16	-0.18	-99	-0.23	-99	-0.24	-0.16	15
35750	MW	Thin	0.03	0.05	0.02	0.06	-99	-0.06	0.16	0.08	-99	0.04	-99	0.03	0.01	15
HE1237-3103	MW	Halo	-99	-2.72	-3.73	-99	-99	-2.65	-2.65	-3.42	-3.30	-2.91	-2.74	-2.93	-99	1
BD+52_1601	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.41	-99	-99	-99	1
50907	MW	Thick	0.14	0.35	0.33	0.37	-99	0.32	0.29	0.32	-99	0.33	-99	0.39	0.54	15
38003327	Sagittarius	Satellite	-0.68	-0.79	-99	-0.48	-99	-0.58	-0.68	-0.70	-99	-0.76	-99	-0.84	-99	9
HD216143	MW	Halo	-99	-1.56	-2.55	-1.78	-99	-1.92	-1.93	-2.32	-2.44	-2.21	-2.04	-2.18	-2.03	1
HE1243-1425	MW	Halo	-99	-2.47	-3.71	-99	-99	-2.45	-2.35	-2.88	-3.60	-2.67	-2.41	-2.21	-99	1
484	Carina	Satellite	-1.08	-1.29	-99	-99	-99	-1.32	-1.25	-1.48	-99	-1.48	-1.61	-1.55	-1.32	6
HE2247-3705	MW	Halo	-99	-2.14	-3.26	-99	-99	-2.06	-1.96	-2.39	-2.55	-2.26	-2.02	-2.35	-99	1
HIP60719	MW	Halo	-99	-1.88	-99	-1.88	-99	-1.94	-2.04	-2.49	-99	-2.33	-99	-99	-99	1
24066877	Sagittarius	Satellite	-0.25	-0.15	-99	0.07	-99	-0.18	-0.09	-0.25	-99	-0.16	-99	-0.16	-99	9
499	LMC	Satellite	-0.26	-0.60	-99	-0.57	-99	-0.80	-0.57	-0.64	-99	-0.80	-0.84	-0.98	-99	8
HE1333-0340	MW	Halo	-99	-2.42	-3.44	-99	-99	-2.32	-2.31	-2.88	-3.24	-2.64	-99	-2.60	-99	1
CS30308-035	MW	Halo	-99	-3.36	-4.35	-99	-99	-3.22	-3.28	-3.86	-4.04	-3.35	-3.26	-3.07	-99	1
BD+04_2466	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.83	-99	-99	-99	1
10842	MW	Thin	0.11	-0.03	-0.07	-0.17	-99	-0.24	-0.14	-0.29	-99	-0.36	-99	-0.36	-0.20	15
CS22876-042	MW	Halo	-99	-1.61	-99	-99	-99	-1.63	-1.56	-2.19	-2.39	-2.04	-99	-99	-99	1
HD86560	MW	Thin	-0.47	-0.32	-0.33	-0.37	-0.24	-0.38	-0.40	-0.42	-0.59	-0.41	-0.44	-0.43	-0.30	3
HE1528-0409	MW	Halo	-99	-1.85	-99	-99	-99	-1.60	-99	-99	-99	-2.65	-99	-99	-99	1
HE0109-0742	MW	Halo	-99	-2.24	-3.44	-99	-99	-2.27	-2.24	-2.74	-3.20	-2.52	-2.47	-2.64	-99	1
HD69897	MW	Thin	-99	-0.05	-0.25	-0.20	-0.25	-0.14	-0.14	-0.25	-0.39	-0.20	-0.30	-0.19	-0.24	2,3
548	LMC	Satellite	-99	-0.39	-99	-0.56	-99	-0.86	-0.62	-0.94	-99	-0.69	-0.84	-0.91	-99	8
110454	MW	Thin	-0.23	-0.11	-0.22	-0.25	-99	-0.21	-0.25	-0.28	-99	-0.26	-99	-0.29	-0.24	15
546	LMC	Satellite	-99	-0.73	-99	-0.89	-99	-0.77	-0.93	-1.05	-99	-0.88	-0.94	-1.13	-99	8
91471	MW	Thin	-0.10	-0.09	-0.09	-0.13	-99	-0.19	-0.12	-0.24	-99	-0.26	-99	-0.24	0.02	15
HE0242-0732	MW	Halo	-99	-2.62	-3.83	-3.03	-99	-2.72	-2.88	-3.54	-3.24	-3.20	-99	-99	-99	1
208	Fornax	Satellite	-99	-0.97	-99	-1.02	-99	-99	-99	-99	-99	-0.86	-99	-99	-99	21
ET009	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-2.08	-1.61	-99	-99	-99	11
98785	MW	Thin	-99	0.19	-99	-99	-99	0.17	0.13	-99	-99	0.08	-99	0.07	-99	2,14,15
HIP59109	MW	Halo	-99	-2.02	-99	-99	-99	-2.02	-2.01	-2.53	-99	-2.60	-99	-99	-99	1
HIP171	MW	Halo	-99	-0.47	-0.46	-0.54	-99	-0.60	-0.64	-0.88	-99	-0.98	-99	-0.89	-99	1
HIP14594	MW	Halo	-99	-1.63	-99	-1.36	-99	-1.76	-1.69	-2.15	-99	-2.11	-99	-2.05	-99	1
HE1356-0622	MW	Halo	-99	-2.88	-3.59	-2.63	-99	-3.03	-3.19	-3.98	-4.51	-3.54	-3.32	-3.50	-99	1
60632	MW	Halo	-99	-1.10	-99	-0.90	-99	-1.15	-1.06	-99	-99	-1.58	-99	-99	-99	2,15,18
29269_06	MW	Thick	-0.02	-0.31	-0.47	-0.37	-99	-0.10	-0.46	-99	-1.07	-0.68	-0.57	-0.64	-0.67	4
HR145	MW	Thin	-99	-0.06	-0.09	-0.06	-99	-0.10	-0.05	-99	-99	-0.19	-99	-99	-99	2,20
CS22964-074	MW	Halo	-99	-2.01	-99	-99	-99	-1.93	-1.73	-2.06	-2.04	-1.98	-99	-99	-99	1
HE0005-0002	MW	Halo	-99	-2.67	-3.48	-99	-99	-2.69	-2.82	-3.72	-3.43	-3.06	-2.96	-2.96	-99	1
HD98553	MW	Thin	-0.21	-0.29	-0.34	-0.36	-99	-0.33	-0.28	-99	-99	-0.37	-99	-99	-99	2,20
19233	MW	Thin	-0.06	0.00	-0.04	-0.06	-99	-0.05	-0.08	-0.08	-99	-0.07	-99	-0.10	-0.14	15
HD17548	MW	Thin	-0.24	-0.39	-0.48	-0.43	-99	-0.44	-0.39	-99	-99	-0.53	-99	-99	-99	2,20
ET317	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-2.00	-1.62	-99	-99	-99	11
HE2344-2800	MW	Halo	-99	-2.35	-3.08	-2.49	-99	-2.22	-1.93	-2.27	-2.45	-2.53	-99	-99	-99	1
96160	MW	Thin	-0.07	-0.06	-0.08	-0.04	-99	0.00	-0.01	-0.03	-99	-0.02	-99	-0.06	-0.09	15
CS22877-011	MW	Halo	-99	-2.63	-3.43	-2.48	-99	-2.57	-2.72	-3.09	-3.51	-2.90	-2.95	-2.72	-99	1
3441_06	MW	Thick	0.10	-0.17	-0.41	-0.21	-99	-0.06	-0.32	-0.49	-0.93	-0.50	-0.36	-0.42	-0.43	4
43393	MW	Thick	-99	-0.12	-99	-99	-99	-0.31	-0.23	-99	-99	-0.54	-99	-0.46	-99	2,15
38862	MW	Thin	-0.07	-0.07	-0.12	-0.14	-99	-0.14	-0.17	-0.20	-99	-0.19	-99	-0.20	0.02	15
CS31060-043	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.06	-99	-99	-99	1
93889	MW	Thin	0.11	0.23	0.24	0.28	-99	0.20	0.21	0.24	-99	0.22	-99	0.29	0.35	15
CD-33_1173	MW	Halo	-99	-2.68	-3.93	-99	-99	-2.65	-2.50	-3.24	-3.57	-3.14	-99	-3.00	-99	1
HE2158-3112	MW	Halo	-99	-2.47	-3.43	-99	-99	-2.54	-2.51	-3.05	-3.15	-2.74	-2.66	-2.76	-2.49	1
HD2796	MW	Halo	-1.92	-2.24	-3.10	-2.03	-99	-2.12	-2.16	-2.69	-2.89	-2.45	-2.40	-2.52	-2.19	1
118115	MW	Thick	-99	0.16	-99	-99	-99	0.13	0.12	-99	-99	0.04	-99	0.06	-99	2,14,15
CS31080-095	MW	Halo	-0.52	-2.22	-3.78	-2.76	-99	-2.66	-2.56	-2.80	-3.10	-2.85	-2.61	-2.73	-2.23	1
HE0305-4520	MW	Halo	-99	-2.73	-3.66	-99	-99	-2.67	-2.65	-3.35	-3.55	-2.91	-2.80	-2.76	-99	1
0514	Carina	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	11
3704	MW	Thick	-99	-0.21	-99	-99	-99	-0.20	-0.22	-99	-99	-0.33	-99	-0.30	-99	2,14,15
HE0951-1152	MW	Halo	-99	-2.10	-2.65	-99	-99	-2.35	-2.29	-2.57	-2.85	-2.62	-2.52	-2.69	-99	1
CS22884-065	MW	Halo	-99	-1.39	-99	-99	-99	-1.37	-1.29	-1.61	-1.83	-1.65	-99	-99	-99	1
85373	MW	Thick	-99	-0.07	-99	-99	-99	-0.19	-0.12	-99	-99	-0.47	-99	-0.37	-99	2
85378	MW	Thick	-99	-0.09	-0.12	-0.17	-99	-0.23	-0.19	-99	-99	-0.57	-99	-99	-99	2,18
HE1447+0102	MW	Halo	-99	-1.11	-99	-99	-99	-1.62	-2.25	-99	-99	-2.52	-99	-99	-99	1
75487	MW	Thin	-0.48	-0.43	-0.80	-0.57	-99	-0.55	-0.53	-0.68	-99	-0.66	-99	-0.70	-0.74	15
HR4039	MW	Thin	-99	-99	-99	-0.25	-99	-0.26	-0.23	-99	-99	-0.32	-99	-99	-99	2,20
ET0126	Sculptor	Satellite	-99	-1.18	-99	-99	-1.27	-99	-99	-99	-99	-1.06	-99	-99	-99	22
81300	MW	Thin	0.16	0.02	-0.01	0.07	-99	-0.08	0.07	0.11	-99	-0.01	-99	0.01	0.00	15
CS22886-042	MW	Halo	-99	-2.11	-3.26	-2.17	-99	-2.30	-2.39	-2.91	-3.19	-2.55	-2.43	-2.61	-2.34	1
CS22886-043	MW	Halo	-99	-1.85	-2.81	-1.88	-99	-1.74	-1.84	-2.12	-2.72	-2.14	-2.13	-99	-99	1
58139	MW	Halo	-99	-1.87	-99	-99	-99	-1.95	-99	-99	-99	-2.09	-99	-99	-99	2
57443	MW	Halo	-99	-99	-99	-99	-99	-0.07	-0.18	-99	-99	-0.30	-99	-0.19	-99	2
36874	MW	Thick	-99	0.00	0.04	-0.04	-99	-0.05	-0.07	-0.09	-99	-0.07	-99	-0.08	-0.01	14,15
102580	MW	Thin	0.11	0.08	0.10	0.17	-99	0.09	0.10	0.16	-99	0.11	-99	0.15	0.20	15
428	Fornax	Satellite	-99	-1.21	-99	-99	-99	-99	-1.07	-99	-99	-1.07	-99	-99	-99	21
HE0148-2611	MW	Halo	-99	-3.00	-3.70	-2.92	-99	-2.62	-2.52	-3.22	-3.00	-2.96	-99	-99	-99	1
HD198089	MW	Thin	-99	-0.13	-0.20	-0.24	-0.11	-0.19	-0.20	-0.36	-0.43	-0.25	-0.30	-0.22	-0.20	2,3
17001	MW	Halo	-99	-2.17	-99	-99	-99	-2.13	-1.98	-99	-99	-2.30	-99	-2.28	-99	2
116082	MW	Thin	-99	-0.39	-99	-0.50	-99	-0.50	-0.53	-99	-99	-0.75	-99	-99	-99	2,18
Scl482	Sculptor	Satellite	-0.92	-1.10	-99	-1.27	-99	-1.11	-1.33	-1.35	-1.73	-1.17	-1.26	-1.47	-1.19	12
HD126053	MW	Thin	-99	-0.27	-0.27	-0.34	-0.29	-0.26	-0.26	-0.43	-0.50	-0.36	-0.40	-0.32	-0.25	2,3
HR1083	MW	Thin	0.02	-0.12	-0.10	-0.05	-99	-0.02	-0.10	-99	-99	-0.05	-99	-99	-99	2,20
44075	MW	Thick	-99	-0.40	-99	-0.43	-99	-0.46	-0.45	-99	-99	-0.84	-99	-99	-99	2,14,15,18
54858	MW	Halo	-99	-0.84	-99	-0.64	-99	-0.84	-0.80	-99	-99	-1.10	-99	-99	-99	2,18
HD155358	MW	Thick	-99	-0.34	-0.42	-0.47	-99	-0.49	-0.44	-99	-99	-0.61	-99	-99	-99	2,20
HR203	MW	Thin	0.01	-0.14	-0.22	-0.21	-99	-0.18	-0.22	-99	-99	-0.22	-99	-99	-99	2,20
CS22878-101	MW	Halo	0.05	-2.83	-3.99	-2.86	-99	-2.87	-2.93	-3.63	-3.83	-3.29	-3.10	-3.45	-2.81	1
53070	MW	Thick	-99	-0.90	-1.22	-0.89	-99	-1.03	-1.00	-99	-99	-1.48	-99	-99	-99	2,18
Car10	Carina	Satellite	-1.72	-1.83	-99	-1.52	-99	-1.89	-1.75	-2.10	-2.45	-1.87	-2.05	-1.97	-2.17	12
Car12	Carina	Satellite	-1.10	-1.12	-99	-1.15	-99	-1.22	-1.29	-1.39	-1.82	-1.34	-1.29	-1.42	-1.66	12
HE1430+0053	MW	Halo	-99	-2.83	-3.98	-99	-99	-2.78	-2.70	-3.43	-3.84	-3.03	-2.82	-2.99	-99	1
CD-24_17504	MW	Halo	-99	-2.92	-4.14	-3.29	-99	-3.11	-3.06	-3.47	-3.74	-3.37	-2.84	-3.10	-99	1
ET0206	Sculptor	Satellite	-99	-1.16	-99	-99	-1.58	-99	-99	-99	-99	-1.28	-99	-99	-99	22
HD108577	MW	Halo	-99	-1.74	-2.76	-1.52	-99	-1.97	-2.08	-2.45	-2.60	-2.36	-2.41	-2.29	-2.00	1
10449	MW	Halo	-99	-0.44	-0.54	-0.53	-99	-0.56	-0.53	-99	-99	-0.91	-99	-99	-99	2,18
10116	MW	Thin	-0.05	-0.01	0.03	0.01	-99	0.03	0.03	-0.02	-99	-0.01	-99	-0.02	-0.04	15
LP635-14	MW	Halo	-99	-2.47	-3.39	-2.57	-99	-2.26	-2.05	-2.79	-3.24	-2.65	-2.38	-2.69	-99	1
HD6312	MW	Thick	-99	-0.22	-0.25	-0.28	-0.28	-0.18	-0.26	-0.35	-0.44	-0.27	-0.28	-0.24	-0.32	2,3
75023	MW	Thick	0.33	-0.09	-0.28	-0.24	-99	-0.23	-0.21	-0.48	-99	-0.46	-99	-0.47	-0.38	15
18802	MW	Thick	-99	-0.51	-99	-99	-99	-0.58	-0.62	-99	-99	-0.80	-99	-0.76	-99	2,15
94449	MW	Halo	-99	-0.66	-0.81	-0.72	-99	-0.74	-0.84	-99	-99	-1.19	-99	-99	-99	2,18
HIP21586	MW	Halo	-99	-0.62	-0.52	-0.52	-99	-0.63	-0.56	-0.85	-99	-0.89	-99	-0.79	-99	1
HR6907	MW	Thin	0.25	0.20	0.20	0.17	-99	0.17	0.31	-99	-99	0.19	-99	-99	-99	2,20
380	Fornax	Satellite	-99	-1.04	-99	-1.13	-99	-99	-1.06	-99	-99	-0.92	-99	-99	-99	21
381	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-0.86	-99	-99	-0.68	-99	-99	-99	21
BS17569-049	MW	Halo	0.05	-2.65	-3.33	-2.24	-99	-2.45	-2.58	-3.10	-3.34	-2.85	-2.62	-2.81	-2.61	1
81170	MW	Halo	-99	-0.73	-0.95	-0.80	-99	-0.85	-0.72	-99	-99	-1.19	-99	-99	-99	2,18
CS22497-030	MW	Halo	-99	-1.76	-99	-99	-99	-1.68	-1.66	-2.39	-2.20	-2.14	-99	-99	-99	1
HIP29759	MW	Halo	-99	-1.65	-99	-99	-99	-1.77	-1.92	-2.31	-99	-2.15	-99	-2.18	-99	1
388	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-1.08	-99	-99	-0.98	-99	-99	-99	21
CS22943-137	MW	Halo	-99	-2.59	-3.84	-2.91	-99	-3.19	-3.00	-3.58	-3.72	-3.22	-2.53	-2.69	-99	1
HIP87693	MW	Halo	-99	-1.67	-99	-99	-99	-1.70	-1.56	-2.13	-99	-2.09	-99	-2.02	-99	1
54924	MW	Thick	-0.19	-0.42	-0.48	-0.57	-99	-0.54	-0.52	-0.81	-99	-0.80	-99	-0.81	-0.51	15
CS22943-045	MW	Halo	-99	-2.15	-99	-99	-99	-1.97	-2.01	-2.54	-99	-2.50	-99	-99	-99	1
71019	MW	Thick	0.08	-0.08	-0.11	-0.17	-99	-0.19	-0.10	-0.33	-99	-0.35	-99	-0.31	-0.16	15
84862_06	MW	Thick	0.24	-0.05	-0.28	-0.08	-99	0.09	-0.24	-0.40	-0.76	-0.41	-0.23	-0.34	-0.31	4
59233_06	MW	Thick	-0.19	-0.44	-0.56	-0.57	-99	-0.19	-0.62	-0.72	-1.02	-0.83	-0.71	-0.81	-0.82	4
86796	MW	Thin	-99	0.44	-99	-99	-99	0.41	0.45	-99	-99	0.37	-99	0.50	-99	2,14,15
2909	MW	Thin	0.07	0.12	0.02	-0.04	-99	-0.07	-0.01	-0.17	-99	-0.15	-99	-0.16	-0.02	15
60268_06	MW	Thick	-0.03	-0.43	-0.58	-0.40	-99	-0.19	-0.52	-0.66	-1.09	-0.72	-0.56	-0.64	-0.71	4
56004	MW	Thin	0.03	0.26	0.21	0.15	-99	0.19	0.14	0.15	-99	0.13	-99	0.09	0.34	15
HIP103269	MW	Halo	-99	-1.54	-99	-1.45	-99	-1.56	-1.50	-1.84	-99	-1.79	-99	-1.82	-99	1
HD171496	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-0.74	-99	-99	-99	1
29	Fornax	Satellite	-99	-1.06	-99	-0.91	-99	-99	-1.15	-99	-99	-1.00	-99	-99	-99	21
22	Fornax	Satellite	-99	-1.15	-99	-1.35	-99	-99	-1.25	-99	-99	-1.47	-99	-99	-99	21
23	Fornax	Satellite	-99	-1.17	-99	-1.01	-99	-99	-0.81	-99	-99	-0.94	-99	-99	-99	21
20	Fornax	Satellite	-99	-99	-99	-0.97	-99	-99	-99	-99	-99	-0.96	-99	-99	-99	21
21	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-0.62	-99	-99	-0.97	-99	-99	-99	21
26	Fornax	Satellite	-99	-1.37	-99	-99	-99	-99	-1.73	-99	-99	-1.75	-99	-99	-99	21
HD6268	MW	Halo	-99	-2.16	-3.18	-2.05	-99	-2.25	-2.33	-2.44	-2.94	-2.62	-2.51	-2.82	-99	1
116421_06	MW	Thick	0.13	-0.19	-0.32	-0.14	-99	0.04	-0.29	-0.48	-0.86	-0.51	-0.33	-0.45	-0.60	4
HE0315+0000	MW	Halo	-99	-2.49	-99	-99	-99	-2.43	-2.39	-2.93	-3.41	-2.73	-2.58	-2.36	-99	1
34902	MW	Thick	-99	-0.04	-99	-99	-99	-0.13	-0.10	-99	-99	-0.34	-99	-0.27	-99	2
20199	MW	Thin	0.06	-0.02	-0.01	-0.08	-99	-0.09	-0.02	-0.15	-99	-0.16	-99	-0.17	-0.08	15
83229	MW	Thick	-99	-0.12	-99	-99	-99	-0.25	-0.26	-99	-99	-0.52	-99	-0.41	-99	2,14,15
5315	MW	Thick	-99	0.03	-99	-99	-99	-0.09	-0.01	-99	-99	-0.37	-99	-0.27	-99	2,14,15
33642	MW	Thin	-0.06	-0.06	-0.06	-0.16	-99	-0.12	-0.12	-0.25	-99	-0.24	-99	-0.25	-0.09	15
35989_06	MW	Thick	0.06	-0.21	-0.36	-0.04	-99	0.12	-0.16	-0.19	-0.41	-0.19	-0.15	-0.19	-0.37	4
168	Fornax	Satellite	-99	-99	-99	-1.34	-99	-99	-99	-99	-99	-1.59	-99	-99	-99	21
Scl461	Sculptor	Satellite	-0.98	-1.33	-99	-1.38	-99	-1.27	-1.48	-1.71	-2.14	-1.49	-1.34	-1.47	-1.92	12
71470	MW	Thin	-0.39	-0.44	-0.54	-0.52	-99	-0.54	-0.57	-0.67	-99	-0.62	-99	-0.64	-0.60	15
68727	MW	Thin	-0.36	-0.51	-99	-0.62	-99	-0.55	-0.62	-0.75	-99	-0.70	-99	-0.73	-0.74	15
748	LMC	Satellite	0.08	0.32	-99	-0.35	-99	-0.69	-0.01	-0.06	-99	-0.26	-0.52	-0.08	-99	8
165	Fornax	Satellite	-99	-99	-99	-0.89	-99	-99	-99	-99	-99	-0.78	-99	-99	-99	21
CS30329-004	MW	Halo	-99	-2.16	-3.26	-2.23	-99	-2.39	-2.42	-3.03	-3.45	-2.75	-2.59	-2.67	-2.46	1
HE2335-5958B	MW	Halo	-99	-2.13	-3.35	-99	-99	-1.89	-1.94	-2.39	-2.86	-2.32	-2.26	-2.19	-99	1
161	Fornax	Satellite	-99	-1.51	-99	-1.13	-99	-99	-99	-99	-99	-1.52	-99	-99	-99	21
HD221356	MW	Thin	-99	-0.13	-0.19	-0.25	-0.26	-0.07	-0.11	-0.27	-0.45	-0.19	-0.28	-0.19	-0.30	2,3
CS22950-173	MW	Halo	-99	-2.14	-99	-99	-99	-2.30	-1.93	-2.55	-2.54	-2.48	-99	-99	-99	1
8758	MW	Thin	-0.03	0.00	-0.01	0.02	-99	0.03	0.03	-0.02	-99	0.00	-99	-0.02	-0.04	15
HE0024-2523	MW	Halo	-2.18	-2.01	-3.05	-2.34	-99	-2.04	-2.50	-3.10	-3.02	-2.72	-99	-99	-99	1
HIP16214	MW	Halo	-99	-1.15	-1.51	-1.22	-99	-1.31	-1.35	-1.79	-99	-1.72	-99	-1.69	-99	1
CS22966-043	MW	Halo	-99	-2.58	-99	-2.84	-99	-2.13	-1.35	-1.55	-1.54	-1.93	-99	-1.34	-0.78	1
30668	MW	Halo	-99	-1.13	-99	-1.07	-99	-1.09	-1.20	-99	-99	-1.43	-99	-99	-99	2,18
HD15398	MW	Thin	-99	0.01	0.10	0.02	0.00	0.05	0.02	-0.03	-0.13	-0.01	-0.01	-0.03	-0.03	3
HIP115167	MW	Halo	-99	-1.46	-99	-1.33	-99	-1.32	-1.32	-1.77	-99	-1.75	-99	-1.65	-99	1
HD5065	MW	Thick	-99	-0.02	-0.04	-0.12	-0.10	-0.04	-0.08	-0.20	-0.34	-0.13	-0.18	-0.09	-0.12	2,3
3391	MW	Thin	0.13	0.19	0.21	0.22	-99	0.16	0.16	0.17	-99	0.16	-99	0.22	0.41	15
HE1219-0312	MW	Halo	-2.49	-2.62	-3.29	-2.67	-99	-2.88	-2.87	-3.27	-3.83	-2.97	-2.86	-2.95	-2.86	1
CS30312-100	MW	Halo	-99	-1.93	-99	-99	-99	-2.18	-1.92	-2.21	-99	-2.38	-99	-2.11	-1.74	1
565	LMC	Satellite	-99	-0.53	-99	-0.86	-99	-1.00	-0.70	-1.00	-99	-0.90	-0.96	-1.04	-99	8
58401	MW	Halo	-0.20	-0.44	-0.49	-0.55	-99	-0.56	-0.34	-0.65	-99	-0.77	-99	-0.73	-0.48	15
5122_06	MW	Thick	-0.02	-0.35	-0.47	-0.31	-99	-0.16	-0.45	-99	-0.95	-0.62	-0.45	-0.54	-0.69	4
CS29527-045	MW	Halo	-99	-1.56	-99	-99	-99	-1.50	-1.60	-2.29	-2.06	-2.12	-99	-99	-99	1
38782	MW	Thin	0.10	0.05	0.10	0.01	-99	-0.02	0.01	-0.08	-99	-0.05	-99	-0.08	-0.03	15
1349	MW	Thin	-0.34	-0.41	-0.48	-0.49	-99	-0.42	-0.44	-0.50	-99	-0.54	-99	-0.58	-0.54	15
23555	MW	Thin	-99	0.31	-99	-99	-99	0.29	0.23	-99	-99	0.18	-99	0.21	-99	2,14,15
38657	MW	Thick	-99	-0.29	-99	-99	-99	-0.35	-0.36	-99	-99	-0.58	-99	-0.54	-99	2
HE0347-1819	MW	Halo	-99	-2.37	-3.19	-99	-99	-2.40	-2.54	-2.80	-3.33	-2.77	-2.79	-2.95	-99	1
522	LMC	Satellite	-99	-0.20	-99	-0.36	-99	-0.72	-0.53	-0.68	-99	-0.65	-0.73	-0.67	-99	8
HE0007-1832	MW	Halo	-99	-1.95	-3.17	-2.45	-99	-2.31	-2.22	-99	-2.92	-2.70	-2.04	-2.60	-99	1
HE0926-0508	MW	Halo	-99	-2.52	-3.66	-99	-99	-2.38	-2.22	-2.89	-3.36	-2.78	-99	-2.80	-99	1
38003207	Sagittarius	Satellite	-1.24	-0.99	-99	-0.64	-99	-0.75	-0.82	-0.84	-99	-1.02	-99	-1.05	-99	9
HE2217-0706	MW	Halo	-99	-2.26	-3.08	-99	-99	-2.32	-2.41	-3.11	-3.01	-2.58	-2.60	-2.51	-2.36	1
G005-019	MW	Halo	-99	-1.32	-99	-0.93	-99	-0.90	-0.89	-99	-99	-1.03	-99	-99	-99	2,19
HD104893	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.80	-99	-99	-99	1
BL185	Fornax	Satellite	-99	-0.67	-99	-0.64	-99	-0.75	-0.70	-0.57	-0.98	-0.72	-99	-0.85	-99	5,11
HIP85757	MW	Halo	-99	-0.33	-99	-0.34	-99	-0.35	-0.38	-0.61	-99	-0.74	-99	-0.64	-99	1
HD178443	MW	Halo	-99	-1.54	-2.13	-1.59	-99	-1.51	-1.63	-2.05	-2.44	-2.05	-2.34	-2.24	-99	1
CS22874-042	MW	Halo	-99	-1.38	-99	-99	-99	-1.33	-1.21	-1.65	-2.13	-1.51	-99	-99	-99	1
HE2252-4157	MW	Halo	-99	-1.69	-2.61	-99	-99	-1.63	-1.67	-1.99	-2.16	-1.93	-1.85	-2.26	-1.77	1
HD192145	MW	Thin	-99	-0.16	-0.26	-0.28	-0.19	-0.21	-0.27	-0.36	-0.49	-0.30	-0.34	-0.25	-0.27	2,3
111648	MW	Thin	0.05	-0.15	-0.14	-0.21	-99	-0.31	-0.10	-0.38	-99	-0.45	-99	-0.40	-0.25	15
BD+13_3683	MW	Halo	-99	-2.26	-99	-1.94	-99	-1.88	-1.71	-99	-99	-2.27	-1.75	-2.20	-99	1
3086	MW	Thick	-99	0.18	0.08	0.12	-99	0.02	0.13	-99	-99	-0.10	-99	-99	-99	2,14,15,18
HIP30668	MW	Halo	-99	-1.27	-99	-1.14	-99	-1.21	-1.28	-1.58	-99	-1.48	-99	-1.54	-99	1
CS22941-035	MW	Halo	-99	0.28	-99	-99	-99	0.15	0.07	-0.40	-0.22	-0.12	-99	-99	-99	1
793	LMC	Satellite	-0.41	-0.52	-99	-0.67	-99	-0.75	-0.68	-0.79	-99	-0.65	-0.81	-0.89	-99	8
HIP99938	MW	Halo	-99	-0.32	-0.36	-0.33	-99	-0.46	-0.40	-0.68	-99	-0.72	-99	-0.60	-99	1
HIP69746	MW	Halo	-99	-1.92	-99	-1.73	-99	-2.00	-2.05	-2.57	-99	-2.39	-99	-2.43	-99	1
HD121135	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.40	-99	-99	-99	1
8572	MW	Halo	-99	-99	-99	-99	-99	-2.16	-2.10	-99	-99	-2.62	-99	-2.49	-99	15
109144	MW	Thin	-0.16	0.00	-0.07	-0.07	-99	-0.02	-0.10	-0.13	-99	-0.08	-99	-0.14	-0.17	15
BL239	Fornax	Satellite	-99	-0.93	-99	-1.05	-99	-1.01	-1.13	-1.10	-1.20	-0.89	-99	-1.08	-99	5,11
86013	MW	Halo	-99	-0.31	-0.34	-0.34	-99	-0.40	-0.33	-99	-99	-0.75	-99	-99	-99	2,15,18
HR5353	MW	Thick	0.33	0.28	0.28	0.21	-99	0.19	0.29	-99	-99	0.19	-99	-99	-99	2,20
CS30306-126	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.93	-99	-99	-99	1
63559-B	MW	Halo	-99	-0.69	-99	-99	-99	-0.71	-0.77	-99	-99	-0.88	-99	-0.89	-99	2
HIP34548	MW	Halo	-99	-0.39	-0.40	-0.27	-99	-0.36	-0.23	-0.36	-99	-0.44	-99	-0.40	-99	1
HD152986	MW	Thin	-99	-0.04	-0.15	-0.12	-0.07	-0.07	-0.11	-0.19	-0.31	-0.12	-0.21	-0.10	-0.12	2,3
109381	MW	Thin	0.06	0.11	0.08	0.14	-99	0.12	0.13	0.14	-99	0.13	-99	0.15	0.34	15
G171-050	MW	Halo	-99	-99	-99	-2.35	-99	-2.32	-2.31	9.13	-99	0.14	-99	-99	-99	2,19
50139	MW	Thin	-99	-0.24	-0.32	-0.31	-99	-0.35	-0.28	-99	-99	-0.61	-99	-99	-99	2,18
HIP7217	MW	Halo	-99	-0.18	-0.21	-0.18	-99	-0.30	-0.16	-0.38	-99	-0.46	-99	-0.39	-99	1
HIP74033	MW	Halo	-99	-0.46	-0.52	-0.42	-99	-0.55	-0.42	-0.77	-99	-0.76	-99	-0.75	-99	1
854	LMC	Satellite	-99	-0.30	-99	-0.50	-99	-0.67	-0.50	-0.75	-99	-0.65	-0.49	-0.69	-99	8
HD222155	MW	Thick	-99	-0.08	-0.11	-0.18	-0.02	-0.17	-0.21	-0.31	-0.41	-0.24	-0.27	-0.19	-0.10	2,3
855	LMC	Satellite	-99	-0.54	-99	-0.64	-99	-0.76	-0.61	-0.71	-99	-0.69	-0.69	-1.00	-99	8
22336	MW	Thin	0.05	0.31	0.39	0.29	-99	0.31	0.26	0.25	-99	0.26	-99	0.28	0.20	15
HE0218-2738	MW	Halo	-99	-3.48	-3.91	-3.61	-99	-3.16	-2.83	-3.65	-3.56	-3.52	-99	-99	-99	1
HD106510	MW	Thin	-99	-0.36	-0.36	-0.39	-0.27	-0.43	-0.40	-0.47	-0.61	-0.46	-0.45	-0.47	-0.37	3
HE1054-0059	MW	Halo	-99	-3.09	-4.09	-99	-99	-3.08	-3.07	-3.95	-4.00	-3.34	-3.19	-3.29	-99	1
CS29506-007	MW	Halo	-99	-2.59	-3.65	-2.71	-99	-2.38	-2.25	-2.99	-3.58	-2.84	-2.64	-2.88	-99	1
HD167588	MW	Thin	-99	-0.19	-0.24	-0.33	-0.26	-0.26	-0.23	-0.36	-0.57	-0.32	-0.38	-0.29	-0.36	2,3
G170-021	MW	Halo	-99	-1.48	-99	-1.12	-99	-1.09	-1.08	-99	-99	-1.38	-99	-99	-99	2,19
HE1044-2509	MW	Halo	-99	-2.61	-3.45	-99	-99	-2.49	-2.58	-3.01	-3.44	-2.88	-2.71	-2.80	-99	1
101379	MW	Halo	-99	-2.42	-99	-99	-99	-2.37	-1.96	-99	-99	-2.75	-99	7.29	-99	2
15904B	MW	Halo	-99	-1.26	-99	-99	-99	-1.32	-1.38	-99	-99	-1.71	-99	-1.65	-99	2
110028	MW	Thin	0.07	0.15	0.20	0.22	-99	0.20	0.18	0.21	-99	0.20	-99	0.24	0.19	15
HIP2413	MW	Halo	-99	-1.73	-99	-1.50	-99	-1.68	-1.69	-2.01	-99	-1.94	-99	-2.01	-99	1
HD20717	MW	Thin	-99	-0.17	-0.31	-0.27	-0.36	-0.20	-0.22	-0.36	-0.53	-0.28	-0.28	-0.27	-0.37	2,3
12611	MW	Thin	-99	-99	-99	-99	-99	-99	-99	-99	-99	1.05	-99	9.10	-99	2,14,15
18045	MW	Thick	-99	-0.33	-99	-99	-99	-0.38	-0.32	-99	-99	-0.58	-99	-0.51	-99	2
HE2222-4156	MW	Halo	-99	-2.32	-3.63	-99	-99	-2.35	-2.33	-2.91	-3.48	-2.73	-2.73	-2.71	-99	1
ET166	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.77	-1.42	-99	-99	-99	11
ET164	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	11
HE1245-1616	MW	Halo	-99	-99	-99	-99	-99	-2.46	-2.34	-3.08	-99	-2.97	-99	-3.10	-99	1
CS22891-184	MW	Halo	-99	-2.36	-3.43	-2.07	-99	-2.24	-2.47	-2.82	-3.33	-2.59	-2.66	-99	-99	1
CS29491-053	MW	Halo	-2.23	-2.53	-3.51	-2.46	-99	-2.62	-2.71	-3.42	-3.60	-3.03	-2.92	-3.11	-2.73	1
HR1729	MW	Thick	-99	0.15	0.15	0.04	-99	0.03	0.10	-99	-99	0.03	-99	-99	-99	2,20
HD165195	MW	Halo	-99	-1.58	-3.03	-1.77	-99	-1.89	-1.92	-2.43	-2.59	-2.30	-2.15	-2.25	-2.26	1
73960	MW	Halo	-99	-0.98	-1.29	-1.01	-99	-1.06	-0.99	-99	-99	-1.30	-99	-99	-99	2,18
HD116064	MW	Halo	-1.16	-1.54	-99	-1.88	-99	-1.52	-99	-99	-99	-1.88	-99	-99	-99	1
HD22718	MW	Thin	-0.22	-0.00	-0.04	-0.13	0.02	-0.05	-0.11	-0.21	-99	-0.14	-0.18	-0.10	-0.16	2,3
BL208	Fornax	Satellite	-99	-0.64	-99	-0.73	-99	-0.63	-0.71	-0.93	-1.17	-0.63	-99	-0.87	-99	5,11
ET071	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.69	-1.28	-99	-99	-99	11
ET073	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.89	-1.46	-99	-99	-99	11
BS16934-072	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.80	-99	-99	-99	1
98020	MW	Halo	-99	-1.29	-99	-1.20	-99	-1.26	-1.24	-99	-99	-1.60	-99	-99	-99	2,15,18
116478	MW	Thin	0.01	0.01	0.00	0.01	-99	-0.06	-0.06	-0.06	-99	-0.07	-99	-0.07	-0.03	15
HIP70681	MW	Halo	-99	-0.96	-0.95	-0.72	-99	-0.92	-0.87	-1.22	-99	-1.23	-99	-1.24	-99	1
1446	Sculptor	Satellite	-1.43	-1.51	-99	-2.01	-99	-1.48	-1.47	-99	-2.20	-1.67	-99	-1.63	-1.56	13
HIP116082	MW	Halo	-99	-0.53	-99	-0.57	-99	-0.62	-0.61	-0.81	-99	-0.80	-99	-0.72	-99	1
60956_06	MW	Thick	0.02	-0.35	-0.50	-0.26	-99	-0.09	-0.37	-0.56	-0.87	-0.58	-0.44	-0.50	-0.59	4
97779	MW	Thin	0.02	0.08	0.10	0.10	-99	0.15	0.10	0.13	-99	0.12	-99	0.09	0.07	15
CS22951-077	MW	Halo	-99	-2.16	-3.34	-1.99	-99	-2.04	-2.26	-2.61	-3.19	-2.43	-99	-99	-99	1
HE1249-3121	MW	Halo	-99	-2.99	-4.02	-99	-99	-2.83	-2.73	-3.48	-3.76	-3.23	-2.96	-3.24	-99	1
98339	MW	Halo	-99	-2.45	-99	-99	-99	-2.79	-99	-99	-99	-2.88	-99	-99	-99	2
ET0113	Sculptor	Satellite	-99	-1.68	-99	-99	-1.91	-99	-99	-99	-99	-2.13	-99	-99	-99	22
HIP36491	MW	Halo	-99	-0.60	-0.75	-0.56	-99	-0.69	-0.53	-0.89	-99	-0.91	-99	-0.86	-99	1
CS31069-064	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.19	-99	-99	-99	1
ET104	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-2.01	-1.55	-99	-99	-99	11
CS30322-023	MW	Halo	-2.79	-2.66	-2.75	-2.81	-99	-2.97	-3.23	-3.98	-3.77	-3.44	-3.66	-3.66	-3.33	1
CS22968-001	MW	Halo	-99	-2.78	-3.82	-2.65	-99	-2.52	-2.69	-3.18	-3.68	-3.01	-2.85	-99	-99	1
ET103	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.57	-1.14	-99	-99	-99	11
HD14938	MW	Thin	0.07	-0.16	-0.31	-0.26	-99	-0.10	-0.20	-99	-99	-0.31	-99	-99	-99	2,20
BL205	Fornax	Satellite	-99	-0.66	-99	-0.62	-99	-0.80	-0.81	-0.82	-0.92	-0.66	-99	-0.82	-99	5,11
26828_06	MW	Thick	0.34	-0.10	-0.24	-0.08	-99	0.17	-0.23	-0.37	-0.73	-0.34	-0.23	-0.35	-0.48	4
ET109	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-2.11	-1.78	-99	-99	-99	11
HIP97468	MW	Halo	-99	-1.16	-99	-1.23	-99	-1.25	-1.29	-1.79	-99	-1.69	-99	-1.67	-99	1
61971	MW	Thin	-0.36	-0.35	-0.40	-0.46	-99	-0.49	-0.53	-0.62	-99	-0.58	-99	-0.61	-0.53	15
20677	MW	Thin	0.06	-0.01	-0.10	-0.15	-99	-0.15	-0.12	-0.31	-99	-0.32	-99	-0.29	-0.15	15
74389	MW	Thin	-0.04	0.04	0.05	0.03	-99	0.07	0.06	0.06	-99	0.06	-99	0.04	0.00	15
401	Fornax	Satellite	-99	-1.53	-99	-99	-99	-99	-99	-99	-99	-1.64	-99	-99	-99	21
5336_06	MW	Thick	-0.10	-0.61	-0.71	-0.47	-99	-0.30	-0.61	-99	-1.20	-0.86	-0.62	-0.71	-0.86	4
HIP59750	MW	Halo	-99	-0.41	-0.48	-0.21	-99	-0.48	-0.44	-0.75	-99	-0.76	-99	-0.70	-99	1
HE2347-1448	MW	Halo	-99	-2.20	-3.40	-99	-99	-2.09	-1.94	-2.33	-3.03	-2.31	-99	-2.01	-99	1
HR1983	MW	Thin	0.10	-0.01	0.04	0.03	-99	0.03	0.06	-99	-99	-0.01	-99	-99	-99	2,20
36269	MW	Halo	-1.16	-1.26	-99	-1.50	-99	-1.33	-1.35	-1.73	-99	-1.66	-99	-1.64	-99	15
13366	MW	Thick	-99	-0.29	-0.31	-0.28	-99	-0.38	-0.31	-99	-99	-0.70	-99	-99	-99	2,15,18
80221	MW	Thick	-0.03	-0.33	-0.37	-0.43	-99	-0.49	-0.37	-0.62	-99	-0.68	-99	-0.65	-0.45	15
13366_06	MW	Thick	-0.02	-0.32	-0.64	-0.36	-99	-0.20	-0.52	-0.72	-1.11	-0.70	-0.58	-0.68	-0.72	4
HIP21767	MW	Halo	-99	-0.15	-0.11	-0.17	-99	-0.30	-0.08	-0.35	-99	-0.42	-99	-0.37	-99	1
HE1430-1123	MW	Halo	-99	-2.37	-3.59	-99	-99	-2.21	-2.38	-2.67	-3.31	-2.70	-2.38	-2.88	-99	1
HD223854	MW	Thin	-99	-0.38	-0.47	-0.47	-0.56	-0.34	-0.36	-0.58	-0.77	-0.53	-0.52	-0.47	-0.53	2,3
104045	MW	Thin	-0.03	0.05	0.04	0.04	-99	0.05	0.02	0.02	-99	0.04	-99	0.02	0.02	15
113677	MW	Thin	-0.06	-0.02	-0.03	-0.07	-99	-0.07	-0.08	-0.13	-99	-0.12	-99	-0.13	-0.04	15
HE1429-0551	MW	Halo	-99	-2.02	-99	-99	-99	-1.80	-2.15	-99	-99	-2.52	-99	-99	-99	1
HIP28188	MW	Halo	-99	-0.60	-0.66	-0.45	-99	-0.58	-0.41	-0.59	-99	-0.60	-99	-0.62	-99	1
53719	MW	Thick	0.22	0.04	0.12	0.15	-99	-0.01	0.14	0.13	-99	0.09	-99	0.14	0.16	15
62534	MW	Thick	0.05	-0.22	-0.16	-0.25	-99	-0.32	-0.16	-0.42	-99	-0.45	-99	-0.41	-0.25	15
HE0508-1555	MW	Halo	-99	-1.90	-2.54	-2.28	-99	-2.12	-1.87	-2.65	-3.08	-2.43	-2.07	-2.39	-99	1
7080	MW	Thin	0.17	0.40	0.39	0.41	-99	0.35	0.40	0.38	-99	0.35	-99	0.39	0.38	15
CS31062-050	MW	Halo	-99	-1.59	-99	-99	-99	-1.91	-2.09	-2.28	-2.74	-2.41	-2.39	-2.54	-2.24	1
1007	Carina	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-2.02	-1.34	-99	-99	-99	11
37001487	Sagittarius	Satellite	-0.71	-0.88	-99	-0.78	-99	-0.63	-0.67	-0.95	-99	-1.02	-99	-1.12	-99	9
HE0501-5139	MW	Halo	-99	-2.21	-99	-99	-99	-2.02	-1.92	-2.59	-2.99	-2.38	-99	-2.48	-99	1
1009	Carina	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	11
752	LMC	Satellite	-99	0.02	-99	-0.07	-99	-0.53	-0.22	-0.36	-99	-0.23	-0.32	-0.49	-99	8
113113	MW	Thin	-0.06	-0.11	-0.10	-0.12	-99	-0.12	-0.14	-0.14	-99	-0.14	-99	-0.19	-0.19	15
HD159333	MW	Thin	-99	-0.14	-0.16	-0.18	-0.06	-0.12	-0.19	-0.28	-0.38	-0.22	-0.29	-0.17	-0.23	2,3
58896	MW	Halo	-99	-1.79	-99	-99	-99	-1.73	-99	-99	-99	-1.92	-99	-99	-99	2
26452_06	MW	Thick	-0.12	-0.55	-0.80	-0.53	-99	-0.38	-0.67	-0.88	-1.38	-0.89	-0.63	-0.87	-0.92	4
HE2243-0151	MW	Halo	-99	-1.45	-2.48	-99	-99	-1.23	-1.16	-1.65	-2.06	-1.61	-1.57	-1.40	-99	1
12381	MW	Thick	-0.06	-0.05	-0.24	-0.15	-99	-0.15	-0.20	-0.27	-99	-0.23	-99	-0.29	-0.18	15
CS22949-029	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.70	-99	-99	-99	1
102264	MW	Thin	-99	-0.07	-99	-99	-99	-0.08	-0.12	-99	-99	-0.17	-99	-0.16	-99	2,14,15
HIP117041	MW	Halo	-99	-0.37	-0.40	-0.39	-99	-0.54	-0.51	-0.78	-99	-0.86	-99	-0.76	-99	1
70519	MW	Halo	-99	-99	-99	-99	-99	-1.38	-1.54	-99	-99	-1.69	-99	-1.73	-99	2
77358	MW	Thin	0.10	0.11	0.17	0.15	-99	0.10	0.14	0.15	-99	0.11	-99	0.14	0.11	15
HIP96115	MW	Halo	-99	-1.85	-99	-99	-99	-1.88	-1.85	-2.43	-99	-2.39	-99	-2.15	-99	1
Fnx05-42	Fornax	Satellite	-4.28	-3.64	-3.16	-3.84	-99	-3.45	-3.27	-3.68	-3.36	-3.61	-4.20	-5.21	-99	17
HD214362	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.73	-99	-99	-99	1
289	Fornax	Satellite	-99	-99	-99	-1.28	-99	-99	-0.94	-99	-99	-1.19	-99	-99	-99	21
20242	MW	Thick	-99	-0.08	-0.02	-0.24	-99	-0.11	-0.19	-0.26	-99	-0.26	-99	-0.30	-0.23	14,15
167	Fornax	Satellite	-99	-1.07	-99	-0.81	-99	-99	-1.12	-99	-99	-1.02	-99	-99	-99	21
281	Fornax	Satellite	-99	-99	-99	-1.86	-99	-99	-99	-99	-99	-1.93	-99	-99	-99	21
280	Fornax	Satellite	-99	-1.34	-99	-1.33	-99	-99	-1.01	-99	-99	-1.22	-99	-99	-99	21
285	Fornax	Satellite	-99	-99	-99	-1.01	-99	-99	-0.72	-99	-99	-0.88	-99	-99	-99	21
CS31061-062	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.62	-99	-99	-99	1
107428	MW	Thick	-99	-1.34	-99	-99	-99	-99	-99	-99	-99	-1.78	-99	-99	-99	2
HE1430-0026	MW	Halo	-99	-2.51	-3.66	-99	-99	-2.45	-2.43	-3.04	-3.41	-2.78	-2.50	-2.84	-99	1
36993	MW	Thin	-99	0.15	0.22	0.21	-99	0.19	0.21	0.24	-99	0.21	-99	0.21	0.13	15
24028977	Sagittarius	Satellite	-0.53	-0.61	-99	-0.54	-99	-0.50	-0.60	-0.88	-99	-0.82	-99	-0.86	-99	9
21586	MW	Thick	-99	-0.48	-0.43	-0.45	-99	-0.51	-0.48	-99	-99	-0.84	-99	-99	-99	2,18
3185_06	MW	Thick	-0.10	-0.24	-0.46	-0.29	-99	-0.10	-0.39	-0.53	-0.95	-0.65	-0.47	-0.58	-0.67	4
G16-25	MW	Halo	-99	-1.61	-99	-99	-99	-1.54	-1.54	-1.86	-99	-1.77	-99	-1.87	-99	2
CS30329-129	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.41	-99	-99	-99	1
HR6649	MW	Thin	-0.05	-0.21	-0.17	-0.22	-99	-0.22	-0.22	-99	-99	-0.28	-99	-99	-99	2,20
78330	MW	Thin	-0.10	-0.19	-0.20	-0.32	-99	-0.30	-0.27	-0.48	-99	-0.47	-99	-0.47	-0.23	15
HD201639	MW	Thin	-99	-0.35	-0.47	-0.45	-0.40	-0.36	-0.42	-0.56	-0.69	-0.49	-0.56	-0.45	-0.47	2,3
115662	MW	Thin	-0.05	0.03	-0.02	-0.01	-99	-0.02	-0.05	-0.06	-99	-0.03	-99	-0.04	-0.04	15
HIP86443	MW	Halo	-99	-1.82	-99	-99	-99	-1.92	-1.83	-2.29	-99	-2.30	-99	-2.22	-99	1
36515	MW	Thin	-0.07	-0.06	-0.05	-0.04	-99	0.03	0.02	0.03	-99	0.00	-99	-0.08	-0.07	15
372	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-0.71	-99	-99	-0.72	-99	-99	-99	21
13388	MW	Thin	-0.05	-0.18	-0.12	-0.23	-99	-0.34	-0.03	-0.28	-99	-0.41	-99	-0.35	-0.18	15
112151	MW	Thick	-99	-0.14	-0.09	-0.23	-99	-0.22	-0.05	-0.42	-99	-0.42	-99	-0.33	-0.30	14,15
BD-18_5550	MW	Halo	-2.59	-2.77	-3.63	-2.63	-99	-2.63	-2.85	-3.37	-3.48	-3.06	-2.94	-3.08	-2.80	1
18612	MW	Thick	-0.08	-0.06	-0.08	-0.13	-99	-0.11	-0.11	-0.13	-99	-0.13	-99	-0.15	-0.03	15
39	Fornax	Satellite	-99	-99	-99	-1.02	-99	-99	-0.69	-99	-99	-0.87	-99	-99	-99	21
HE2221-4150	MW	Halo	-99	-1.73	-3.02	-99	-99	-1.70	-1.71	-2.16	-2.52	-2.03	-2.04	-2.16	-99	1
31	Fornax	Satellite	-99	-1.02	-99	-0.94	-99	-99	-1.16	-99	-99	-0.90	-99	-99	-99	21
33	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-0.75	-99	-99	-0.73	-99	-99	-99	21
32	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-1.05	-99	-99	-0.94	-99	-99	-99	21
35	Fornax	Satellite	-99	-1.00	-99	-99	-99	-99	-0.55	-99	-99	-0.81	-99	-99	-99	21
34	Fornax	Satellite	-99	-0.98	-99	-0.85	-99	-99	-0.94	-99	-99	-0.85	-99	-99	-99	21
37	Fornax	Satellite	-99	-1.45	-99	-1.69	-99	-99	-1.57	-99	-99	-1.65	-99	-99	-99	21
36	Fornax	Satellite	-99	-99	-99	-1.66	-99	-99	-1.54	-99	-99	-1.71	-99	-99	-99	21
78425	MW	Thin	0.09	0.01	-0.02	-0.02	-99	-0.08	-0.07	-0.12	-99	-0.11	-99	-0.12	-0.01	15
HR448	MW	Thin	0.30	0.35	0.29	0.25	-99	0.11	0.20	-99	-99	0.15	-99	-99	-99	2,20
HD204559	MW	Thin	-0.19	-0.20	-0.28	-0.32	-0.29	-0.22	-0.24	-0.39	-0.49	-0.31	-0.42	-0.28	-0.31	2,3
HD214557	MW	Thin	-99	0.12	0.07	0.02	0.15	0.01	-0.01	-0.06	-0.18	0.00	-0.08	0.04	-0.01	2,3
HD200654	MW	Halo	-99	-2.51	-3.03	-2.27	-99	-2.35	-2.47	-3.03	-3.51	-2.80	-2.71	-2.84	-99	1
CS22940-077	MW	Halo	-99	-2.53	-3.67	-2.60	-99	-2.36	-2.51	-3.10	-3.70	-2.93	-99	-99	-99	1
57850	MW	Halo	-99	-1.21	-1.32	-1.18	-99	-1.41	-1.34	-99	-99	-1.71	-99	-99	-99	2,18
58843_06	MW	Thick	-99	-0.50	-0.72	-0.45	-99	-0.24	-0.58	-99	-1.23	-0.79	-0.60	-0.73	-0.86	4
34212	MW	Thin	-0.01	0.02	-0.09	-0.04	-99	-0.04	-0.07	-0.10	-99	-0.04	-99	-0.09	-0.14	15
HR7061	MW	Thin	-99	-99	-0.01	0.03	-99	0.03	-99	-99	-99	-0.05	-99	-99	-99	2,20
HE1221-1948	MW	Halo	-99	-2.58	-4.06	-99	-99	-2.53	-2.76	-3.52	-99	-3.36	-99	-3.43	-99	1
37002087	Sagittarius	Satellite	-0.67	-0.77	-99	-0.55	-99	-0.73	-0.72	-1.11	-99	-0.93	-99	-0.98	-99	9
HE0336-3829	MW	Halo	-99	-2.43	-3.85	-99	-99	-2.28	-2.28	-2.97	-3.40	-2.75	-99	-2.85	-99	1
37335	MW	Halo	-99	-0.51	-99	-0.51	-99	-0.68	-0.85	-99	-99	-1.19	-99	-99	-99	2,18
112	Fornax	Satellite	-99	-99	-99	-1.34	-99	-99	-1.41	-99	-99	-1.39	-99	-99	-99	21
111	Fornax	Satellite	-99	-1.04	-99	-99	-99	-99	-1.09	-99	-99	-0.85	-99	-99	-99	21
110	Fornax	Satellite	-99	-0.97	-99	-99	-99	-99	-0.86	-99	-99	-0.76	-99	-99	-99	21
G082-023-H	MW	Halo	-99	-3.10	-99	-99	-99	-3.24	-3.10	-99	-99	-3.44	-99	-2.94	-99	2
30476	MW	Thin	0.07	0.14	0.13	0.02	-99	0.01	0.00	-0.07	-99	-0.06	-99	-0.07	0.24	15
115	Fornax	Satellite	-99	-99	-99	-0.61	-99	-99	-0.48	-99	-99	-0.55	-99	-99	-99	21
40613	MW	Thick	-99	-0.24	-0.30	-0.39	-99	-0.37	-0.37	-0.64	-99	-0.63	-99	-0.62	-0.47	14,15
CS22499-057	MW	Halo	-99	-1.77	-99	-99	-99	-1.41	-1.62	-2.25	-2.37	-2.31	-99	-99	-99	1
71735	MW	Thin	-0.06	-0.18	-0.15	-0.27	-99	-0.29	-0.22	-0.33	-99	-0.35	-99	-0.35	-0.33	15
109821	MW	Thick	-99	0.15	-99	-99	-99	0.08	0.06	-99	-99	-0.03	-99	0.00	-99	2,14,15
CS22966-054	MW	Halo	-99	-1.07	-99	-99	-99	-1.07	-0.74	-1.26	-1.41	-1.16	-99	-99	-99	1
CS22966-057	MW	Halo	-1.58	-2.52	-3.46	-2.01	-99	-2.24	-2.26	-2.78	-3.10	-2.61	-2.32	-2.46	-2.32	1
109558	MW	Halo	-99	-1.11	-99	-1.27	-99	-1.07	-1.06	-99	-99	-1.56	-99	-99	-99	2,18
HD160617	MW	Halo	-1.39	-1.47	-99	-1.43	-99	-1.35	-99	-99	-99	-1.77	-99	-1.81	-99	1
CS22186-025	MW	Halo	-2.36	-2.66	-3.76	-2.51	-99	-2.63	-2.63	-3.31	-3.42	-3.00	-2.84	-2.99	-2.64	1
98	Fornax	Satellite	-99	-99	-99	-1.41	-99	-99	-99	-99	-99	-1.55	-99	-99	-99	21
7091	MW	Thick	0.26	0.06	0.07	0.12	-99	-0.02	0.06	0.03	-99	0.02	-99	0.06	0.14	15
HE1249-2932	MW	Halo	-99	-2.57	-3.38	-99	-99	-2.61	-2.51	-2.88	-2.86	-2.65	-2.73	-2.29	-2.14	1
CS22871-040	MW	Halo	-99	-0.97	-99	-99	-99	-1.61	-1.24	-1.90	-1.86	-1.64	-99	-99	-99	1
112796	MW	Halo	-99	-1.78	-1.97	-1.63	-99	-1.82	-1.88	9.70	-99	-2.18	-99	9.93	-99	2,18
67655	MW	Thick	-99	-0.53	-99	-99	-99	-0.66	-0.65	-99	-99	-0.88	-99	-0.84	-99	2
114333	MW	Thin	0.05	0.10	0.08	0.07	-99	0.05	0.05	0.04	-99	0.04	-99	0.04	0.08	15
HIP11349	MW	Halo	-99	-0.10	-0.08	-0.17	-99	-0.18	-0.09	-0.27	-99	-0.27	-99	-0.26	-99	1
HE0143-4146	MW	Halo	-99	-2.56	-3.53	-99	-99	-2.67	-2.52	-3.12	-3.12	-2.95	-2.73	-2.88	-99	1
HE2240-0412	MW	Halo	-99	-1.94	-2.94	-99	-99	-1.95	-1.89	-2.33	-2.84	-2.20	-2.08	-2.18	-99	1
102447	MW	Halo	-99	-1.94	-99	-99	-99	-99	-99	-99	-99	-2.31	-99	-99	-99	2
HD223583	MW	Thin	-0.32	-0.27	-0.40	-0.41	-0.34	-0.33	-0.34	-0.48	-0.65	-0.43	-0.50	-0.39	-0.39	2,3
ET0241	Sculptor	Satellite	-99	-1.23	-99	-99	-1.46	-99	-99	-99	-99	-1.36	-99	-99	-99	22
ET0240	Sculptor	Satellite	-99	-0.95	-99	-99	-1.21	-99	-99	-99	-99	-1.10	-99	-99	-99	22
ET0242	Sculptor	Satellite	-99	-1.29	-99	-99	-1.45	-99	-99	-99	-99	-1.27	-99	-99	-99	22
ET0244	Sculptor	Satellite	-99	-1.18	-99	-99	-1.47	-99	-99	-99	-99	-1.19	-99	-99	-99	22
HE2234-0521	MW	Halo	-99	-2.47	-3.85	-99	-99	-2.46	-2.41	-3.14	-3.51	-2.78	-2.55	-2.66	-99	1
CS22180-040	MW	Halo	-99	-0.73	-99	-99	-99	-0.97	-0.65	-1.49	-1.53	-1.18	-99	-99	-99	1
HE2341-2029	MW	Halo	-99	-2.04	-2.66	-2.23	-99	-2.10	-1.99	-2.66	-3.07	-2.46	-1.96	-2.58	-99	1
15394	MW	Thick	-99	0.05	0.06	-0.02	-99	-0.03	-0.16	-99	-99	-0.23	-99	-99	-99	2,18
HD215442	MW	Thin	-99	-0.04	-0.25	-0.11	0.04	-0.07	-0.18	-0.21	-99	-0.17	-0.25	-0.13	-0.22	2,3
108158	MW	Thick	0.22	0.12	0.16	0.12	-99	0.04	0.14	0.05	-99	0.03	-99	0.05	0.11	15
HR5698	MW	Thin	0.22	0.19	0.14	0.13	-99	0.08	0.18	-99	-99	0.07	-99	-99	-99	2,20
HD99233	MW	Thin	-99	-0.42	-0.47	-0.54	-0.50	-0.46	-0.45	-0.65	-0.80	-0.57	-0.62	-0.54	-0.65	2,3
LP625-44	MW	Halo	-0.69	-1.62	-2.74	-99	-99	-2.36	-2.37	-2.88	-3.13	-2.72	-0.21	-2.85	-99	1
HR8805	MW	Thin	-99	0.06	-0.03	-0.02	-99	0.00	-99	-99	-99	-0.07	-99	-99	-99	2,20
HIP36849	MW	Halo	-99	-0.59	-99	-0.55	-99	-0.66	-0.54	-0.83	-99	-0.86	-99	-0.80	-99	1
35318	MW	Thick	-0.25	-0.36	-0.46	-0.47	-99	-0.45	-0.49	-0.56	-99	-0.54	-99	-0.61	-0.53	15
CS22166-041	MW	Halo	-99	-1.19	-99	-99	-99	-1.04	-0.56	-1.48	-1.78	-1.30	-99	-99	-99	1
110109	MW	Thin	-0.13	-0.15	-0.14	-0.18	-99	-0.21	-0.18	-0.22	-99	-0.23	-99	-0.25	-0.23	15
766	LMC	Satellite	-0.35	-0.54	-99	-0.41	-99	-0.71	-0.51	-0.59	-99	-0.59	-0.64	-0.62	-99	8
HE1410-0004	MW	Halo	-1.79	-2.50	-99	-99	-99	-2.89	-2.75	-3.17	-3.67	-3.07	-99	-99	-99	1
CS22941-027	MW	Halo	-99	-2.32	-3.22	-2.42	-99	-2.11	-1.99	-2.34	-2.77	-2.36	-99	-99	-99	1
110102	MW	Thin	-0.12	-0.04	-0.13	-0.21	-99	-0.15	-0.22	-0.26	-99	-0.27	-99	-0.34	-0.29	15
CS22872-062	MW	Halo	-99	0.02	-99	-99	-99	0.39	0.05	-0.22	-0.47	0.26	-99	-99	-99	1
ET0317	Sculptor	Satellite	-99	-1.44	-99	-99	-1.68	-99	-99	-99	-99	-1.64	-99	-99	-99	22
HE0143-0441	MW	Halo	-99	-1.75	-2.39	-2.31	-99	-1.74	-1.68	-2.50	-2.88	-2.21	-1.72	-2.40	-1.60	1
CS30306-132	MW	Halo	-99	-2.11	-3.04	-1.87	-99	-2.06	-2.00	-2.33	-2.59	-2.41	-2.25	-2.65	-99	1
BL081	Fornax	Satellite	-99	-0.84	-99	-0.98	-99	-0.86	-0.73	-0.85	-1.10	-0.58	-99	-0.76	-99	5,11
HE0447-4858	MW	Halo	-99	-1.46	-2.48	-99	-99	-1.43	-1.33	-1.57	-2.04	-1.69	-99	-1.32	-99	1
HE1135-0344	MW	Halo	-99	-99	-3.87	-99	-99	-2.34	-2.11	-2.82	-3.34	-2.63	-2.39	-2.74	-99	1
BL085	Fornax	Satellite	-99	-2.10	-99	-1.65	-99	-2.15	-1.94	-99	-99	-2.55	-99	-1.77	-99	5
1055	LMC	Satellite	-0.67	-0.36	-99	-0.87	-99	-0.95	-1.09	-1.33	-99	-0.91	-0.87	-1.18	-99	8
BS16082-129	MW	Halo	-99	-2.60	-3.78	-2.46	-99	-2.53	-2.55	-2.83	-3.21	-2.85	-2.61	-3.02	-99	1
1013	Carina	Satellite	-1.17	-1.16	-99	-99	-1.19	-1.31	-0.98	-1.00	-99	-1.25	-1.26	-1.35	-1.71	6
CS22945-028	MW	Halo	-99	-2.36	-3.62	-99	-99	-2.31	-2.38	-2.87	-3.25	-2.66	-2.60	-2.61	-99	1
CS22953-037	MW	Halo	-99	-2.56	-3.88	-3.09	-99	-2.63	-2.58	-3.39	-99	-2.94	-99	-2.78	-99	1
3182	MW	Thin	0.14	-0.03	-0.04	-0.12	-99	-0.17	-0.06	-0.26	-99	-0.29	-99	-0.26	-0.17	15
ET0275	Sculptor	Satellite	-99	-99	-99	-99	-1.45	-99	-99	-99	-99	-1.16	-99	-99	-99	22
22325	MW	Thin	-99	0.27	-99	-99	-99	0.26	0.18	-99	-99	0.11	-99	0.12	-99	2,14,15
HIP66509	MW	Halo	-99	-0.34	-0.38	-0.37	-99	-0.46	-0.42	-0.62	-99	-0.66	-99	-0.59	-99	1
117041	MW	Halo	-99	-0.23	-0.31	-0.32	-99	-0.42	-0.43	-99	-99	-0.81	-99	-99	-99	2,18
HD76349	MW	Thin	-99	-0.26	-0.38	-0.39	-0.34	-0.33	-0.34	-0.46	-0.58	-0.39	-0.49	-0.36	-0.35	2,3
HD24421	MW	Thin	-0.28	-0.24	-0.29	-0.35	-0.35	-0.26	-0.28	-0.43	-99	-0.33	-0.34	-0.30	-0.42	2,3
HE0432-0923	MW	Halo	-99	-2.87	-4.13	-99	-99	-2.85	-2.79	-3.67	-3.96	-3.19	-2.96	-3.05	-99	1
BD+17_3248	MW	Halo	-1.39	-1.70	-2.76	-1.56	-99	-1.66	-1.68	-2.19	-2.41	-2.06	-2.07	-2.12	-1.98	1
0780	Carina	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	11
110035	MW	Thick	-0.19	-0.10	-0.12	-0.14	-99	-0.12	-0.12	-0.16	-99	-0.14	-99	-0.17	0.02	15
103735	MW	Thin	-0.07	-0.11	-0.13	-0.23	-99	-0.14	-0.21	-0.21	-99	-0.26	-99	-0.32	-0.29	15
HD85902	MW	Thin	-99	-0.37	-0.43	-0.50	-0.28	-0.39	-0.46	-0.55	-0.59	-0.48	-0.57	-0.46	-0.32	2,3
3	Fornax	Satellite	-99	-99	-99	-1.27	-99	-99	-0.92	-99	-99	-1.34	-99	-99	-99	21
2	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-1.49	-99	-99	-1.52	-99	-99	-99	21
ET240	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.61	-1.08	-99	-99	-99	11
ET241	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.94	-1.34	-99	-99	-99	11
7	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-1.45	-99	-99	-1.46	-99	-99	-99	21
6	Fornax	Satellite	-99	-99	-99	-99	-99	-99	-0.78	-99	-99	-0.90	-99	-99	-99	21
ET244	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.65	-1.17	-99	-99	-99	11
8	Fornax	Satellite	-99	-0.99	-99	-99	-99	-99	-99	-99	-99	-1.29	-99	-99	-99	21
ET0024	Sculptor	Satellite	-99	-99	-99	-99	-1.40	-99	-99	-99	-99	-1.19	-99	-99	-99	22
ET0027	Sculptor	Satellite	-99	-1.33	-99	-99	-1.40	-99	-99	-99	-99	-1.45	-99	-99	-99	22
ET0026	Sculptor	Satellite	-99	-1.31	-99	-99	-1.70	-99	-99	-99	-99	-1.75	-99	-99	-99	22
G197-30	MW	Halo	-99	-1.47	-99	-99	-99	-1.46	-1.31	-1.54	-99	-1.64	-99	-1.44	-99	2
24722	MW	Thick	0.15	-0.09	-0.05	-0.14	-99	-0.19	-0.07	-0.25	-99	-0.28	-99	-0.27	-0.12	15
HIP19378	MW	Halo	-99	-1.30	-1.56	-1.35	-99	-1.42	-1.36	-1.78	-99	-1.71	-99	-1.75	-99	1
56557	MW	Thin	-0.06	-0.08	-0.06	-0.05	-99	-0.07	-0.08	-0.10	-99	-0.10	-99	-0.10	-0.06	15
CS22896-173	MW	Halo	-99	-0.73	-99	-99	-99	-0.94	-0.78	-1.15	-1.22	-1.16	-99	-99	-99	1
103881	MW	Thin	-0.37	-0.37	-0.64	-0.46	-99	-0.45	-0.46	-0.58	-99	-0.54	-99	-0.59	-0.71	15
G139-8	MW	Halo	-99	-2.36	-3.40	-2.10	-99	-2.11	-1.86	-2.55	-2.84	-2.24	-1.84	-2.00	-99	1
ET069	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-2.17	-2.04	-99	-99	-99	11
HD20	MW	Halo	-99	-1.43	-2.38	-99	-99	-1.32	-1.31	-1.77	-1.98	-1.58	-1.57	-1.64	-1.53	1
21000	MW	Thin	-99	0.04	0.02	0.04	-99	0.05	0.02	-99	-99	-0.09	-99	-99	-99	2,18
611	LMC	Satellite	-99	-0.23	-99	-0.40	-99	-0.46	-0.36	-0.53	-99	-0.40	-0.72	-0.63	-99	8
ET060	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.86	-1.49	-99	-99	-99	11
614	LMC	Satellite	-0.53	-99	-99	-99	-99	-0.83	-0.57	-0.94	-99	-0.82	-99	-1.18	-99	8
ET067	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-2.05	-1.58	-99	-99	-99	11
ET064	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.64	-1.31	-99	-99	-99	11
HD87838	MW	Thin	-99	-0.19	-0.36	-0.35	-0.41	-0.30	-0.30	-0.43	-0.62	-0.38	-0.41	-0.35	-0.36	2,3
12772	MW	Thick	-99	-0.54	-99	-99	-99	-0.60	-0.64	-99	-99	-0.83	-99	-0.77	-99	2
HD213467	MW	Halo	-0.89	-1.13	-1.36	-1.10	-99	-1.10	-99	-1.13	-99	-1.43	-99	-1.53	-99	1
HD102200	MW	Halo	-0.82	-1.06	-99	-1.02	-99	-1.01	-99	-99	-99	-1.23	-99	-1.21	-99	1
CS22882-001	MW	Halo	-99	-2.24	-3.14	-2.26	-99	-2.10	-2.03	-2.59	-3.07	-2.49	-99	-99	-99	1
114460	MW	Thin	0.15	0.06	-0.02	0.05	-99	-0.05	0.02	-0.01	-99	-0.03	-99	-0.02	0.06	15
81520	MW	Thin	-99	-0.26	-99	-99	-99	-0.32	-0.30	-99	-99	-0.43	-99	-0.39	-99	2,14,15
104294	MW	Thick	-0.19	-0.28	-0.37	-0.38	-99	-0.35	-0.39	-0.49	-99	-0.44	-99	-0.50	-0.50	15
HD153	MW	Thin	-0.10	-0.05	0.04	-0.00	0.10	-0.11	-0.14	-0.10	-0.18	-0.11	-0.11	-0.10	-0.06	3
55592	MW	Halo	-0.47	-0.72	-1.02	-0.87	-99	-0.78	-0.87	-1.00	-99	-1.02	-99	-1.12	-0.92	15
CD-35_14849	MW	Halo	-99	-2.33	-99	-99	-99	-2.20	-99	-2.66	-99	-2.55	-99	-99	-99	1
104672	MW	Thin	-0.06	0.07	-0.02	-0.04	-99	-0.01	-0.06	-0.08	-99	-0.04	-99	-0.09	-0.11	15
31639	MW	Thick	-99	-0.15	-0.15	-0.20	-99	-0.30	-0.20	-99	-99	-0.55	-99	-99	-99	2,18
CS22946-011	MW	Halo	-99	-1.98	-99	-99	-99	-1.99	-1.95	-2.74	-2.63	-2.57	-99	-99	-99	1
HE1327-23263D	MW	Halo	-2.57	-4.06	-4.58	-99	-99	-5.08	-5.10	-99	-99	-6.01	-99	-5.77	-99	1
36210	MW	Thin	0.10	0.06	0.11	0.09	-99	0.01	0.07	0.08	-99	0.03	-99	0.05	0.05	15
100970	MW	Thick	0.01	0.10	0.06	0.04	-99	0.07	0.01	0.01	-99	0.03	-99	-0.02	0.03	15
G114-42	MW	Halo	-99	-0.79	-99	-0.84	-99	-0.82	-0.81	-1.11	-99	-1.07	-99	-1.05	-99	2
HE1124-2335	MW	Halo	-99	-2.60	-99	-99	-99	-2.72	-2.52	-2.95	-3.25	-2.93	-2.65	-2.66	-99	1
HR4012	MW	Thin	-99	0.29	0.27	0.22	-99	0.15	0.27	-99	-99	0.20	-99	-99	-99	2,20
88010	MW	Halo	-99	-0.97	-1.21	-1.13	-99	-0.99	-1.16	-99	-99	-1.42	-99	-99	-99	2,15,18
101399	MW	Thin	0.09	0.14	0.19	0.24	-99	0.19	0.25	0.24	-99	0.24	-99	0.27	0.38	15
HR1687	MW	Thin	-99	0.37	0.35	0.34	-99	0.38	0.31	-99	-99	0.32	-99	-99	-99	2,20
CS30306-082	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.60	-99	-99	-99	1
42592	MW	Halo	-99	-1.70	-99	-99	-99	-1.49	-1.73	9.97	-99	-2.01	-99	-99	-99	2,18
CS22872-102	MW	Halo	-99	-2.51	-3.57	-2.55	-99	-2.45	-2.49	-3.16	-3.53	-2.86	-2.72	-2.81	-99	1
HE2221-0453	MW	Halo	-99	-1.49	-99	-99	-99	-1.43	-1.99	-99	-99	-2.27	-99	-99	-1.69	1
HD118687	MW	Thick	-99	-0.27	-0.33	-0.38	-0.29	-0.33	-0.35	-0.48	-0.59	-0.40	-0.45	-0.36	-0.42	2,3
HR4277	MW	Thin	-99	0.11	0.04	0.08	-99	0.08	0.08	-99	-99	0.07	-99	-99	-99	2,20
1013	Carina	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.69	-1.25	-99	-99	-99	11
64115	MW	Halo	-99	-0.15	-0.22	-0.24	-99	-0.33	-0.30	-99	-99	-0.67	-99	-99	-99	2,18
36855	MW	Thin	-99	0.24	0.23	0.13	-99	0.07	0.19	0.17	-99	0.13	-99	0.19	0.29	15
CS31062-041	MW	Halo	-99	-2.37	-3.51	-99	-99	-2.42	-2.47	-3.22	-3.35	-2.68	-2.75	-2.73	-99	1
HD88609	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-3.06	-99	-99	-2.64	1
HD210640	MW	Thin	-99	-0.23	-0.33	-0.28	-0.29	-0.17	-0.24	-0.38	-0.43	-0.31	-0.40	-0.30	-0.33	2,3
HD122563	MW	Halo	-99	-2.08	-2.84	-2.01	-99	-2.44	-2.55	-2.98	-3.00	-2.73	-2.47	-2.62	-2.56	1
CS22956-028	MW	Halo	-99	-1.79	-99	-99	-99	-1.69	-1.88	-2.11	-2.50	-2.06	-99	-99	-99	1
CS30314-067	MW	Halo	-99	-2.45	-2.93	-2.01	-99	-2.61	-2.35	-3.20	-3.58	-2.85	-3.00	-2.92	-99	1
HE2326+0038	MW	Halo	-99	-2.55	-3.69	-99	-99	-2.53	-2.50	-3.04	-3.52	-2.78	-2.61	-2.85	-99	1
HR4785	MW	Thin	-99	-0.08	-0.15	-0.17	-99	-0.13	-0.11	-99	-99	-0.13	-99	-99	-99	2,20
BL156	Fornax	Satellite	-99	-1.04	-99	-1.00	-99	-1.31	-1.48	-1.28	-1.64	-1.10	-99	-1.14	-99	5,11
54043	MW	Thick	0.03	-0.11	-0.19	-0.30	-99	-0.33	-0.30	-0.54	-99	-0.55	-99	-0.53	-0.36	15
SDSS0036-10	MW	Halo	-99	-2.23	-99	-99	-99	-2.18	-1.95	-2.59	-99	-2.46	-2.26	-2.57	-99	1
CS22888-047	MW	Halo	-99	-2.26	-3.25	-2.27	-99	-2.04	-2.14	-2.47	-3.06	-2.37	-99	-99	-99	1
HD159307	MW	Thin	-0.25	-0.42	-0.54	-0.53	-99	-0.52	-0.54	-99	-99	-0.65	-99	-99	-99	2,20
CS30308-062	MW	Halo	-99	-2.51	-4.05	-2.72	-99	-2.56	-2.62	-3.34	-3.53	-2.92	-2.67	-2.78	-99	1
BS17576-002	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.38	-99	-99	-99	1
HD198390	MW	Thin	-99	-0.17	-0.31	-0.30	-0.27	-0.13	-0.24	-0.37	-0.52	-0.27	-0.41	-0.27	-0.28	2,3
CS29518-020	MW	Halo	-99	-2.73	-99	-99	-99	-2.35	-99	-2.92	-99	-2.77	-99	0.07	-99	1
HR4657	MW	Thick	-0.18	-0.31	-0.44	-0.43	-99	-0.44	-0.30	-99	-99	-0.64	-99	-99	-99	2,20
HD102020	MW	Thick	-99	-0.77	-99	-99	-99	-0.83	-0.79	-99	-99	-1.03	-99	-1.04	-99	2
HE1300-2201	MW	Halo	-99	-2.33	-3.50	-99	-99	-2.29	-2.15	-2.67	-99	-2.60	-2.27	-2.64	-99	1
81749	MW	Thick	0.10	-0.01	-0.03	-0.13	-99	-0.16	-0.08	-0.33	-99	-0.32	-99	-0.27	-0.15	15
CS22968-014	MW	Halo	-2.61	-3.38	-4.32	-3.31	-99	-3.51	-3.48	-3.98	-3.83	-3.57	-3.07	-3.31	-3.10	1
HD219306	MW	Thin	-99	-0.11	-0.24	-0.25	-0.18	-0.19	-0.20	-0.36	-0.49	-0.26	-0.31	-0.21	-0.26	2,3
299	Fornax	Satellite	-99	-1.12	-99	-1.02	-99	-99	-99	-99	-99	-1.09	-99	-99	-99	21
BD+09_3223	MW	Halo	-99	-1.69	-2.92	-1.97	-99	-1.83	-1.96	-2.31	-2.56	-2.27	-2.26	-2.23	-2.11	1
59109	MW	Halo	-99	-1.88	-99	-99	-99	-1.90	-1.93	9.54	-99	-2.55	-99	-99	-99	2,18
HR7875	MW	Thick	-0.06	-0.27	-0.33	-0.33	-99	-0.34	-0.28	-99	-99	-0.38	-99	-99	-99	2,20
9085	MW	Thin	-99	-0.12	-99	-99	-99	-0.10	-0.15	-99	-99	-0.26	-99	-0.27	-99	2,14,15
295	Fornax	Satellite	-99	-1.36	-99	-1.73	-99	-99	-1.75	-99	-99	-1.72	-99	-99	-99	21
HE0132-2429	MW	Halo	-99	-3.21	-3.71	-2.94	-99	-3.26	-3.11	-3.95	-4.49	-3.60	-3.07	-3.55	-99	1
11952	MW	Thick	-99	-1.09	-99	-1.27	-99	-1.19	-1.15	-99	-99	-1.64	-99	-99	-99	2,18
88039_06	MW	Thick	-0.11	-0.37	-0.62	-0.40	-99	-0.29	-0.67	-0.86	-1.27	-0.81	-0.68	-0.74	-0.75	4
102610	MW	Thin	-0.12	-0.12	-0.20	-0.21	-99	-0.19	-0.20	-0.27	-99	-0.25	-99	-0.29	-0.01	15
HD186478	MW	Halo	-1.79	-2.22	-3.13	-2.11	-99	-2.13	-2.23	-2.88	-3.10	-2.57	-2.45	-2.73	-2.42	1
389	Fornax	Satellite	-99	-0.97	-99	-0.98	-99	-99	-99	-99	-99	-0.83	-99	-99	-99	21
7276	MW	Thin	-99	0.41	-99	-99	-99	0.33	0.25	-99	-99	0.25	-99	0.34	-99	2,14,15
HE2224+0143	MW	Halo	-99	-2.28	-3.55	-99	-99	-2.27	-2.21	-2.76	-3.09	-2.58	-2.42	-2.59	-2.27	1
HD211998	MW	Halo	-0.78	-1.07	-1.33	-1.14	-99	-1.14	-1.16	-99	-99	-1.49	-99	-1.51	-99	1
76899	MW	Thin	0.05	-0.07	-0.10	-0.09	-99	-0.09	-0.07	-0.17	-99	-0.16	-99	-0.19	-0.08	15
CS22497-017	MW	Halo	-99	-0.54	-99	-99	-99	-0.90	-0.70	-0.83	-1.46	-1.17	-99	-99	-99	1
264	Fornax	Satellite	-99	-1.13	-99	-0.95	-99	-99	-0.72	-99	-99	-0.94	-99	-99	-99	21
HR3220	MW	Thin	0.02	-0.03	-0.04	-0.05	-99	-0.11	-0.05	-99	-99	-0.20	-99	-99	-99	2,20
368	Fornax	Satellite	-99	-0.71	-99	-99	-99	-99	-1.00	-99	-99	-0.84	-99	-99	-99	21
62857	MW	Thin	-99	0.16	0.19	0.15	-99	0.12	0.16	0.14	-99	0.15	-99	0.15	0.17	15
364	Fornax	Satellite	-99	-1.36	-99	-1.34	-99	-99	-1.07	-99	-99	-1.45	-99	-99	-99	21
HE0057-4541	MW	Halo	-99	-2.07	-3.14	-99	-99	-2.04	-2.08	-2.56	-2.68	-2.31	-2.29	-2.45	-2.13	1
HD218504	MW	Thin	-0.19	-0.28	-0.35	-0.44	-99	-0.42	-0.37	-99	-99	-0.56	-99	-99	-99	2,20
367	Fornax	Satellite	-99	-99	-99	-1.14	-99	-99	-0.89	-99	-99	-1.02	-99	-99	-99	21
360	Fornax	Satellite	-99	-0.80	-99	-0.89	-99	-99	-0.90	-99	-99	-0.81	-99	-99	-99	21
361	Fornax	Satellite	-99	-99	-99	-1.03	-99	-99	-99	-99	-99	-0.87	-99	-99	-99	21
362	Fornax	Satellite	-99	-0.79	-99	-0.89	-99	-99	-0.62	-99	-99	-0.70	-99	-99	-99	21
363	Fornax	Satellite	-99	-99	-99	-2.13	-99	-99	-99	-99	-99	-2.55	-99	-99	-99	21
BS16928-053	MW	Halo	-99	-2.80	-3.95	-1.87	-99	-2.84	-2.83	-3.29	-3.82	-3.06	-3.10	-3.19	-99	1
W-7547	MW	Halo	-99	-0.28	-99	-99	-99	-0.22	-0.31	-99	-99	-0.37	-99	-0.33	-99	2
HE2242-1930	MW	Halo	-99	-2.01	-3.26	-99	-99	-1.85	-1.90	-2.46	-2.54	-2.21	-2.04	-2.12	-99	1
HR3176	MW	Thin	-99	0.20	0.23	0.20	-99	0.10	0.15	-99	-99	0.10	-99	-99	-99	2,20
34961	MW	Thick	-0.03	-0.17	-0.16	-0.26	-99	-0.34	-0.18	-0.40	-99	-0.44	-99	-0.40	-0.18	15
48152	MW	Halo	-99	-1.61	-99	-99	-99	-1.55	-1.53	-99	-99	-2.01	-99	-99	-99	2,15,18
6856	MW	Thin	0.18	-0.22	-0.09	-0.16	-99	0.08	0.05	0.08	-99	-0.10	-99	-0.17	-0.13	15
ET382	Sculptor	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-1.65	-1.67	-99	-99	-99	11
HR458	MW	Thin	-99	0.30	0.27	0.12	-99	0.16	0.20	-99	-99	0.15	-99	-99	-99	2,20
G126-52	MW	Halo	-99	-2.19	-99	-99	-99	-2.07	-2.00	-2.51	-99	-2.44	-99	-99	-99	1
63918	MW	Halo	-99	-0.32	-99	-99	-99	-0.33	-0.37	-99	-99	-0.60	-99	-0.53	-99	2,15
83241	MW	Thin	-0.06	-0.06	-0.12	-0.13	-99	-0.14	-0.16	-0.18	-99	-0.17	-99	-0.19	-0.18	15
ET0392	Sculptor	Satellite	-99	-1.34	-99	-99	-1.53	-99	-99	-99	-99	-1.43	-99	-99	-99	22
ET0147	Sculptor	Satellite	-99	-1.09	-99	-99	-1.74	-99	-99	-99	-99	-1.10	-99	-99	-99	22
HD204543	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-1.67	-99	-99	-99	1
108	Fornax	Satellite	-99	-0.89	-99	-1.04	-99	-99	-0.87	-99	-99	-0.84	-99	-99	-99	21
109	Fornax	Satellite	-99	-1.13	-99	-0.98	-99	-99	-1.11	-99	-99	-1.10	-99	-99	-99	21
3086_06	MW	Thick	0.15	-0.07	-0.21	-0.03	-99	0.15	-0.20	-0.23	-0.52	-0.23	-0.15	-0.23	-0.25	4
100	Fornax	Satellite	-99	-0.88	-99	-0.99	-99	-99	-0.89	-99	-99	-0.92	-99	-99	-99	21
101	Fornax	Satellite	-99	-0.81	-99	-1.10	-99	-99	-0.84	-99	-99	-0.86	-99	-99	-99	21
102	Fornax	Satellite	-99	-1.15	-99	-1.06	-99	-99	-99	-99	-99	-1.14	-99	-99	-99	21
18915	MW	Halo	-99	-1.35	-1.27	-1.15	-99	-1.35	-1.35	-99	-99	-1.78	-99	-99	-99	2,18
25860_06	MW	Thick	0.21	-0.05	-0.30	-0.03	-99	0.13	-0.14	-0.30	-0.66	-0.35	-0.13	-0.28	-0.34	4
105	Fornax	Satellite	-99	-1.35	-99	-1.37	-99	-99	-1.34	-99	-99	-1.30	-99	-99	-99	21
G15-13	MW	Halo	-99	-1.50	-99	-1.38	-99	-1.36	-1.34	-1.60	-99	-1.64	-99	-1.71	-99	2
HIP34146	MW	Halo	-99	-0.32	-0.50	-0.16	-99	-0.31	-0.13	-99	-99	-0.38	-99	-0.29	-99	1
HR3775	MW	Thin	-99	-0.06	-0.28	-0.09	-99	-0.06	-0.04	-99	-99	-0.14	-99	-99	-99	2,20
HD221170	MW	Halo	-1.72	-1.79	-99	-1.66	-99	-1.81	-1.79	-2.33	-2.52	-2.16	-2.12	-2.06	-2.05	1
CS31078-018	MW	Halo	-1.89	-2.44	-3.55	-99	-99	-2.41	-2.46	-3.12	-3.08	-2.83	-2.57	-2.72	-2.39	1
70922	MW	Thin	-0.22	-0.36	-0.49	-0.52	-99	-0.47	-0.49	-0.77	-99	-0.75	-99	-0.77	-0.49	15
3170	MW	Thin	-0.12	-0.03	-0.09	-0.18	-99	-0.15	-0.17	-0.21	-99	-0.24	-99	-0.26	-0.26	15
HD124785	MW	Halo	-0.16	-0.39	-0.33	-0.36	-99	-0.43	-0.37	-0.59	-99	-0.69	-99	-0.61	-99	1
37002057	Sagittarius	Satellite	-0.61	-0.43	-99	-0.32	-99	-0.38	-0.39	-0.59	-99	-0.54	-99	-0.55	-99	9
HE2244-1503	MW	Halo	-99	-2.59	-3.80	-99	-99	-2.53	-2.48	-3.06	-3.42	-2.87	-2.75	-2.72	-99	1
HE1251-0104	MW	Halo	-99	-2.69	-3.83	-99	-99	-2.55	-2.49	-3.09	-3.38	-2.73	-2.71	-2.67	-99	1
CS22885-048	MW	Halo	-99	-0.97	-99	-99	-99	-1.55	-0.44	-1.18	-1.40	-1.34	-99	-99	-99	1
HD219983	MW	Thick	-0.22	-0.08	-0.12	-0.17	-0.18	-0.03	-0.08	-0.22	-0.33	-0.15	-0.25	-0.11	-0.25	2,3
HE0337-5127	MW	Halo	-99	-2.30	-2.82	-99	-99	-2.26	-2.28	-2.81	-3.30	-2.61	-2.45	-2.67	-99	1
81269	MW	Thin	0.04	0.19	0.23	0.28	-99	0.24	0.29	0.30	-99	0.25	-99	0.29	0.23	15
15371	MW	Thin	-0.14	-0.16	-0.16	-0.19	-99	-0.20	-0.20	-0.24	-99	-0.24	-99	-0.26	-0.22	15
CS22898-027	MW	Halo	-99	-2.29	-2.81	-99	-99	-1.97	-1.80	-2.75	-3.01	-2.34	-2.23	-1.80	-99	1
1746	MW	Thin	0.03	-0.13	-0.20	-0.27	-99	-0.33	-0.24	-0.44	-99	-0.47	-99	-0.45	-0.27	15
HR1536	MW	Thick	0.30	0.39	0.36	0.27	-99	0.25	0.23	-99	-99	0.20	-99	-99	-99	2,20
S07_628	Sagittarius	Satellite	-0.34	-0.38	-99	-0.21	-99	-0.46	-0.47	-99	-0.65	-0.23	-0.73	-0.59	-99	7
67822	MW	Halo	-99	-1.03	-99	-99	-99	-1.16	-99	-99	-99	-1.52	-99	-99	-99	2
15381	MW	Thin	0.03	0.16	0.14	0.13	-99	0.09	0.06	0.07	-99	0.08	-99	0.09	0.09	15
HR2220	MW	Thin	-99	0.04	0.10	0.04	-99	0.10	0.11	-99	-99	0.10	-99	-99	-99	2,20
HE1207-2031	MW	Halo	-99	-99	-3.75	-99	-99	-2.29	-2.20	-2.99	-99	-2.82	-99	-2.93	-99	1
HIP65268	MW	Halo	-99	-0.53	-0.60	-0.37	-99	-0.48	-0.48	-0.63	-99	-0.65	-99	-0.62	-99	1
6949	MW	Thick	-0.17	-0.21	-0.21	-0.31	-99	-0.32	-0.24	-0.50	-99	-0.50	-99	-0.49	-0.37	15
HE0516-3820	MW	Halo	-99	-2.12	-3.42	-99	-99	-2.06	-2.03	-2.38	-2.61	-2.32	-2.29	-2.42	-99	1
44896	MW	Thick	-0.12	-0.10	-0.19	-0.20	-99	-0.18	-0.15	-0.26	-99	-0.23	-99	-0.30	-0.23	15
HE2216-1548	MW	Halo	-99	-1.55	-2.57	-99	-99	-1.49	-1.51	-2.08	-2.04	-1.70	-1.69	-1.69	-1.60	1
1118	LMC	Satellite	-0.28	-0.47	-99	-0.34	-99	-0.43	-0.49	-0.66	-99	-0.52	-0.68	-0.67	-99	8
80	MW	Thick	-0.17	-0.30	-0.34	-0.43	-99	-0.42	-0.39	-0.63	-99	-0.59	-99	-0.61	-0.46	15
86193	MW	Thin	0.09	0.04	0.11	0.06	-99	0.03	0.06	0.02	-99	0.03	-99	0.02	0.29	15
G66-30	MW	Halo	-99	-1.25	-2.50	-1.47	-99	-1.33	-1.08	-1.64	-2.27	-1.53	-1.45	-1.34	-99	1
58517	MW	Thick	0.09	0.12	0.19	0.15	-99	0.13	0.15	0.13	-99	0.14	-99	0.16	0.12	15
58514	MW	Thick	-99	-0.96	-99	-99	-99	-1.23	-99	-99	-99	-1.53	-99	-99	-99	2
34146	MW	Thin	-99	-0.18	-0.41	-0.09	-99	-0.19	-0.05	-99	-99	-0.33	-99	-99	-99	2,18
59021	MW	Thin	-0.07	-0.03	0.01	-0.08	-99	-0.05	-0.10	-0.12	-99	-0.10	-99	-0.14	-0.12	15
CS29516-024	MW	Halo	-2.39	-2.60	-3.63	-2.46	-99	-2.49	-2.77	-3.34	-3.54	-3.07	-2.88	-3.18	-2.82	1
CS22956-050	MW	Halo	-2.16	-2.98	-3.96	-2.51	-99	-2.85	-2.97	-3.64	-3.88	-3.32	-3.01	-3.29	-2.99	1
1298	MW	Thick	-99	-0.74	-99	-99	-99	-0.90	-99	-99	-99	-1.12	-99	-99	-99	2
37001417	Sagittarius	Satellite	-0.43	-0.43	-99	-0.35	-99	-0.43	-0.27	-0.50	-99	-0.41	-99	-0.47	-99	9
CS22950-153	MW	Halo	-99	-99	-99	-99	-99	-99	-99	-99	-99	-2.10	-99	-99	-99	1
HE1335+0135	MW	Halo	-99	-2.21	-3.38	-99	-99	-2.21	-2.21	-2.43	-2.80	-2.47	-2.43	-2.27	-1.88	1
HIP44716	MW	Halo	-99	-0.74	-99	-0.69	-99	-0.76	-0.75	-1.11	-99	-1.06	-99	-1.00	-99	1
773	LMC	Satellite	-0.34	-0.66	-99	-0.59	-99	-1.16	-0.65	-0.78	-99	-0.73	-0.70	-1.01	-99	8
HE0105-6141	MW	Halo	-99	-2.24	-3.19	-99	-99	-2.20	-2.17	-2.73	-3.09	-2.55	-2.44	-2.60	-99	1
8398	MW	Thin	0.10	0.32	0.31	0.26	-99	0.19	0.19	0.18	-99	0.20	-99	0.23	0.22	15
776	LMC	Satellite	-99	-0.51	-99	-0.82	-99	-0.75	-0.81	-0.84	-99	-0.68	-0.86	-0.90	-99	8
775	LMC	Satellite	-99	-0.52	-99	-0.88	-99	-0.80	-0.85	-0.90	-99	-0.77	-0.95	-1.09	-99	8
HE1320-1339	MW	Halo	-99	-2.55	-3.56	-99	-99	-2.50	-2.46	-3.08	-3.39	-2.78	-2.70	-2.33	-2.31	1
92781	MW	Halo	-99	-0.26	-0.31	-0.31	-99	-0.35	-0.35	-99	-99	-0.68	-99	-99	-99	2,15,18
HR5338	MW	Thin	0.24	0.12	-0.05	0.01	-99	-0.05	-0.04	-99	-99	-0.05	-99	-99	-99	2,20
HE0107-52403D	MW	Halo	-3.64	-5.27	-99	-99	-99	-5.50	-5.61	-99	-99	-5.67	-99	-5.95	-99	1
0825	Carina	Satellite	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	-99	11
100568	MW	Halo	-99	-0.87	-1.18	-0.89	-99	-0.82	-0.82	-99	-99	-1.10	-99	-99	-99	2,15,18
34548	MW	Thin	-99	-0.25	-0.31	-0.20	-99	-0.24	-0.15	-99	-99	-0.39	-99	-99	-99	2,18
HE1410+0213	MW	Halo	-99	-2.04	-99	-99	-99	-99	-1.76	-2.68	-99	-2.21	-99	-99	-99	1
HR2906	MW	Thick	0.18	-0.04	-0.02	-0.08	-99	-0.09	-0.06	-99	-99	-0.12	-99	-99	-99	2,20
92270	MW	Thin	-99	-0.03	-0.05	-0.05	-99	-0.03	-0.07	-0.11	-99	-0.06	-99	-0.08	-0.19	14,15
87769	MW	Thin	-0.02	0.06	0.02	0.04	-99	0.05	0.00	0.02	-99	0.02	-99	0.01	0.02	15
59330	MW	Thin	-99	-0.36	-99	-0.31	-99	-0.44	-0.32	-99	-99	-0.68	-99	-99	-99	2,18
BL096	Fornax	Satellite	-99	-0.63	-99	-0.73	-99	-0.83	-0.86	-0.99	-1.47	-0.66	-99	-0.94	-99	5,11
BL097	Fornax	Satellite	-99	-0.76	-99	-0.91	-99	-1.00	-1.03	-1.17	-1.27	-0.87	-99	-0.93	-99	5,11
BL091	Fornax	Satellite	-99	-0.90	-99	-0.94	-99	-1.01	-1.13	-1.01	-1.40	-0.93	-99	-0.95	-99	5,11
BL092	Fornax	Satellite	-99	-0.81	-99	-0.94	-99	-1.08	-1.10	-1.11	-1.59	-0.87	-99	-1.05	-99	5,11
ET0384	Sculptor	Satellite	-99	-1.49	-99	-99	-1.69	-99	-99	-99	-99	-1.41	-99	-99	-99	22
HD25704	MW	Halo	-0.46	-0.66	-0.63	-0.73	-99	-0.76	-99	-0.81	-99	-0.97	-99	-0.90	-99	1
HD220908	MW	Thin	-0.25	-0.02	-0.06	-0.10	-0.01	0.01	-0.06	-0.17	-0.28	-0.11	-0.20	-0.06	-0.16	2,3
ET0382	Sculptor	Satellite	-99	-1.34	-99	-99	-1.84	-99	-99	-99	-99	-1.69	-99	-99	-99	22
HIP3086	MW	Halo	-99	0.04	-0.01	0.05	-99	-0.10	0.05	-0.08	-99	-0.15	-99	-0.12	-99	1
222	Fornax	Satellite	-99	-1.46	-99	-1.40	-99	-99	-99	-99	-99	-1.42	-99	-99	-99	21
ET0389	Sculptor	Satellite	-99	-1.32	-99	-99	-1.53	-99	-99	-99	-99	-1.55	-99	-99	-99	22

#Reference list
#1 - Frebel10
#2 - Venn04
#3 - Reddy03
#4 - Reddy06
#5 - Letarte10
#6 - Venn12
#7 - Sbordone07
#8 - Pompeia08
#9 - Carretta10
#10 - Aoki09
#11 - North12
#12 - Shetrone03
#13 - Geisler05
#14 - Bensby05
#15 - Bensby14
#16 - Starkenburg13
#17 - Tafelmeyer10
#18 - Fulbright00
#19 - Stephens02
#20 - Edvardsson93
#21 - Hendricks14
#22 - Skuladottir15

